Color screening in (2+1)-flavor QCD

We study correlation functions of spatially separated static quark-antiquark pairs in (2+1)-flavor QCD in order to investigate onset and nature of color screening at high temperatures. We perform lattice calculations in a wide temperature range, $140 \le T \le 5814\,{\rm MeV}$, using the highly improved staggered quark action and several lattice spacings to control discretization effects. By comparing at high temperatures our lattice results to weak-coupling calculations as well as to the zero temperature result for the energy of a static quark-antiquark pair, we observe that color screening sets in at $rT \approx 0.3$. Furthermore, we also observe that in the range $0.3 \lesssim r T \lesssim 0.6$ weak-coupling calculations in the framework of suitable effective field theories provide an adequate picture of color screening.

==> ancillary/data/l164f21b5900m00660m1320/l164f21b5900m00660m1320_V1.dat <==
 0.0000   0.0000	-5.658104e+00  2.876150e-03
 1.0000   0.9599	-2.774827e+00  3.032377e-03
 1.4142   1.4333	-1.630895e+00  2.965925e-03
 1.7321   1.7865	-1.046413e+00  4.071563e-03
 2.0000   1.9401	-8.485247e-01  4.132370e-03
 2.2361   2.2247	-5.614064e-01  3.980063e-03
 2.4495   2.4648	-3.884256e-01  4.939903e-03
 2.8284   2.8267	-2.212054e-01  4.818030e-03
 3.0000   2.9948	-1.677517e-01  3.699357e-03
 3.1623   3.1502	-1.253102e-01  3.635155e-03
 3.3166   3.3138	-1.037976e-01  5.569452e-03
 3.4641   3.4758	-7.670961e-02  6.919766e-03
 3.6056   3.6019	-6.100844e-02  3.888982e-03
 3.7417   3.7434	-4.675464e-02  4.393555e-03
 4.0000   3.9905	-3.031296e-02  4.910363e-03
 4.1231   4.1189	-2.766330e-02  5.021301e-03
 4.2426   4.2380	-2.383911e-02  4.332288e-03
 4.3589   4.3585	-1.458531e-02  4.867052e-03
 4.4721   4.4664	-1.937649e-02  4.097607e-03
 4.5826   4.5786	-1.084311e-02  5.118535e-03
 4.6904   4.6914	-9.859671e-03  5.641967e-03
 4.8990   4.8963	-4.361379e-03  5.085541e-03
 5.0000   4.9934	-4.536835e-03  4.618736e-03
 5.0990   5.0990	-7.236580e-03  3.603484e-03
 5.1962   5.1962	-3.038249e-03  6.356977e-03
 5.3852   5.3852	-7.086914e-03  3.535955e-03
 5.4772   5.4772	-6.955915e-03  4.677261e-03
 5.6569   5.6569	-3.739841e-03  5.536871e-03
 5.7446   5.7446	 1.671152e-03  3.715721e-03
 5.8310   5.8310	-3.495458e-03  3.492863e-03
 5.9161   5.9161	-2.947339e-03  4.568067e-03
 6.0000   6.0000	-4.204287e-03  4.408333e-03
 6.0828   6.0828	-1.506457e-03  5.045886e-03
 6.1644   6.1644	-4.442331e-03  3.605309e-03
 6.3246   6.3246	-7.120793e-04  4.523334e-03
 6.4031   6.4031	-2.843032e-03  3.935180e-03
 6.4807   6.4807	-3.132072e-04  5.139058e-03
 6.5574   6.5574	-2.733598e-03  6.474585e-03
 6.6332   6.6332	-6.739413e-03  5.229357e-03
 6.7082   6.7082	 1.075557e-03  3.949202e-03
 6.7823   6.7823	-5.067101e-03  4.852057e-03
 6.9282   6.9282	-5.157885e-03  6.345851e-03
 7.0000   7.0000	-4.013902e-03  4.333408e-03
 7.0711   7.0711	 2.109854e-03  3.897002e-03
 7.1414   7.1414	-4.163946e-03  4.441161e-03
 7.2111   7.2111	-1.079437e-03  3.644096e-03
 7.2801   7.2801	-1.484136e-05  3.855673e-03
 7.3485   7.3485	-4.398789e-04  3.741836e-03
 7.4833   7.4833	-2.814551e-03  4.726691e-03
 7.5498   7.5498	-7.751106e-03  3.513518e-03
 7.6158   7.6158	 7.045604e-03  4.548077e-03
 7.6811   7.6811	-2.013266e-03  4.511006e-03
 7.8102   7.8102	-2.147921e-03  3.222593e-03
 7.8740   7.8740	-1.535520e-03  3.982802e-03
 8.0000   8.0000	 7.898347e-03  7.255856e-03
 8.0623   8.0623	 1.222753e-03  3.841375e-03
 8.1240   8.1240	-3.171784e-03  4.019551e-03
 8.1854   8.1854	-8.469216e-04  5.014755e-03
 8.2462   8.2462	 9.094658e-04  4.622456e-03
 8.3066   8.3066	 1.119097e-03  3.875911e-03
 8.3666   8.3666	 2.437980e-04  4.912007e-03
 8.4853   8.4853	-2.827710e-03  4.834180e-03
 8.5440   8.5440	-2.464698e-03  5.287460e-03
 8.6023   8.6023	-3.006442e-03  3.709770e-03
 8.6603   8.6603	-1.322163e-03  4.488598e-03
 8.7178   8.7178	-1.424745e-03  5.190505e-03
 8.7750   8.7750	-3.988809e-03  3.934700e-03
 8.8318   8.8318	-4.821762e-03  3.499765e-03
 8.9443   8.9443	-2.465312e-03  5.129265e-03
 9.0000   9.0000	-7.818273e-04  4.650048e-03
 9.0554   9.0554	-9.663362e-04  5.381261e-03
 9.1104   9.1104	 2.954317e-03  4.934673e-03
 9.1652   9.1652	-3.225417e-03  4.699271e-03
 9.2195   9.2195	-3.153587e-03  4.715657e-03
 9.2736   9.2736	-1.049787e-03  4.162241e-03
 9.3808   9.3808	 7.576992e-03  5.348401e-03
 9.4340   9.4340	-2.544707e-03  3.569363e-03
 9.4868   9.4868	-1.164880e-03  3.904135e-03
 9.6437   9.6437	-1.379063e-03  4.415073e-03
 9.6954   9.6954	 1.811483e-03  4.066507e-03
 9.7980   9.7980	-4.801509e-03  6.484608e-03
 9.8489   9.8489	 3.471780e-03  5.925399e-03
 9.8995   9.8995	-1.030134e-03  4.825977e-03
 9.9499   9.9499	-7.135654e-04  4.233858e-03
 10.0000   10.0000	 1.173798e-03  3.803082e-03
 10.0499   10.0499	-3.482620e-03  4.108371e-03
 10.0995   10.0995	-2.290898e-03  5.426207e-03
 10.1980   10.1980	 2.905279e-03  3.901801e-03
 10.2470   10.2470	 2.169498e-04  4.458166e-03
 10.3441   10.3441	-4.498583e-03  5.220295e-03
 10.3923   10.3923	-2.351383e-03  8.089159e-03
 10.4403   10.4403	 1.026620e-03  4.353282e-03
 10.4881   10.4881	 1.975667e-03  4.430597e-03
 10.6301   10.6301	-5.205328e-03  5.150133e-03
 10.6771   10.6771	 2.329466e-03  3.976916e-03
 10.7703   10.7703	 6.379970e-03  4.558250e-03
 10.8167   10.8167	 2.337608e-03  4.090474e-03
 11.0000   11.0000	-2.329451e-03  4.655388e-03
 11.0454   11.0454	-2.142238e-03  4.434130e-03
 11.0905   11.0905	 6.803099e-03  4.079658e-03
 11.1803   11.1803	 2.169645e-03  4.093014e-03
 11.3137   11.3137	 5.712168e-03  7.871230e-03
 11.3578   11.3578	 4.698597e-03  4.388635e-03
 11.4891   11.4891	 1.935054e-03  5.657741e-03
 11.5758   11.5758	 1.988613e-03  6.267508e-03
 11.6619   11.6619	 8.378317e-04  4.188139e-03
 11.7047   11.7047	-1.351627e-03  5.048324e-03
 11.7473   11.7473	 1.327454e-03  4.497728e-03
 12.0000   12.0000	 6.379139e-03  5.224731e-03
 12.1244   12.1244	-1.569686e-02  7.604583e-03
 12.2066   12.2066	-1.242060e-03  4.672238e-03
 12.3693   12.3693	 4.902524e-03  5.009960e-03
 12.7279   12.7279	-4.987964e-05  6.060779e-03
 12.8062   12.8062	 5.644531e-05  5.157541e-03
 13.3041   13.3041	-2.312933e-03  6.393920e-03
 13.8564   13.8564	-6.460337e-03  1.012739e-02


==> ancillary/data/l164f21b5900m00660m1320/l164f21b5900m00660m1320_Va.dat <==
 0.0000   0.0000	-3.478512e+00  2.897863e-03
 1.0000   0.9599	-1.007605e+00  3.279040e-03
 1.4142   1.4333	-3.997819e-01  3.091887e-03
 1.7321   1.7865	-2.073596e-01  4.629854e-03
 2.0000   1.9401	-1.577017e-01  4.107769e-03
 2.2361   2.2247	-1.018997e-01  3.544548e-03
 2.4495   2.4648	-6.895776e-02  4.689863e-03
 2.8284   2.8267	-3.906501e-02  3.925247e-03
 3.0000   2.9948	-3.192477e-02  3.659014e-03
 3.1623   3.1502	-2.395481e-02  3.365228e-03
 3.3166   3.3138	-2.124789e-02  4.033929e-03
 3.4641   3.4758	-1.239958e-02  5.311628e-03
 3.6056   3.6019	-1.379276e-02  3.810838e-03
 3.7417   3.7434	-1.256859e-02  3.718778e-03
 4.0000   3.9905	-1.271574e-02  3.289927e-03
 4.1231   4.1189	-8.614012e-03  3.727044e-03
 4.2426   4.2380	-4.377921e-03  3.902724e-03
 4.3589   4.3585	-9.681162e-03  4.284212e-03
 4.4721   4.4664	-6.243985e-03  3.039903e-03
 4.5826   4.5786	-3.639469e-03  4.428694e-03
 4.6904   4.6914	-6.401931e-03  4.005352e-03
 4.8990   4.8963	-3.172784e-03  4.383059e-03
 5.0000   4.9934	-2.453495e-03  3.478170e-03
 5.0990   5.0990	-4.132633e-03  3.583108e-03
 5.1962   5.1962	-1.997868e-03  4.179726e-03
 5.3852   5.3852	-4.353947e-03  3.387010e-03
 5.4772   5.4772	-4.249995e-03  4.134660e-03
 5.6569   5.6569	-2.818890e-03  4.591806e-03
 5.7446   5.7446	-2.490147e-03  3.780375e-03
 5.8310   5.8310	-2.284777e-03  3.201298e-03
 5.9161   5.9161	-3.455707e-03  3.921192e-03
 6.0000   6.0000	-1.926668e-03  3.201156e-03
 6.0828   6.0828	 9.416521e-04  4.107014e-03
 6.1644   6.1644	-2.901339e-03  3.252679e-03
 6.3246   6.3246	-1.501567e-03  3.832110e-03
 6.4031   6.4031	-3.532573e-03  3.557576e-03
 6.4807   6.4807	-1.385989e-03  4.218139e-03
 6.5574   6.5574	-5.227881e-04  4.102547e-03
 6.6332   6.6332	-5.152216e-03  4.345505e-03
 6.7082   6.7082	 5.346929e-04  3.483123e-03
 6.7823   6.7823	-2.986822e-03  3.585398e-03
 6.9282   6.9282	 2.097587e-03  4.384245e-03
 7.0000   7.0000	-1.741895e-03  3.473558e-03
 7.0711   7.0711	-3.375307e-04  3.719503e-03
 7.1414   7.1414	-7.603651e-04  3.800898e-03
 7.2111   7.2111	-1.621792e-03  3.070328e-03
 7.2801   7.2801	-3.867020e-04  3.512180e-03
 7.3485   7.3485	-1.850450e-03  3.406304e-03
 7.4833   7.4833	-8.601253e-04  3.603240e-03
 7.5498   7.5498	-4.000442e-03  2.989329e-03
 7.6158   7.6158	 1.878981e-03  3.655828e-03
 7.6811   7.6811	-1.057752e-03  3.827741e-03
 7.8102   7.8102	-1.085010e-03  3.258140e-03
 7.8740   7.8740	-1.146410e-03  3.835835e-03
 8.0000   8.0000	 2.713747e-03  5.120347e-03
 8.0623   8.0623	 8.622546e-05  3.598365e-03
 8.1240   8.1240	-1.714767e-03  3.433779e-03
 8.1854   8.1854	 3.573124e-03  3.787116e-03
 8.2462   8.2462	-3.033051e-03  3.647351e-03
 8.3066   8.3066	-9.844266e-04  3.548108e-03
 8.3666   8.3666	 8.534640e-04  3.406348e-03
 8.4853   8.4853	 4.086924e-05  4.194869e-03
 8.5440   8.5440	-5.572283e-04  4.292019e-03
 8.6023   8.6023	-2.594516e-04  3.360288e-03
 8.6603   8.6603	-1.177981e-03  3.659462e-03
 8.7178   8.7178	 3.863404e-03  4.313516e-03
 8.7750   8.7750	-3.082709e-03  3.769063e-03
 8.8318   8.8318	-3.637669e-03  3.613967e-03
 8.9443   8.9443	-2.411004e-03  3.930986e-03
 9.0000   9.0000	-1.840452e-03  3.888804e-03
 9.0554   9.0554	-1.109136e-03  5.027707e-03
 9.1104   9.1104	 1.012148e-03  4.184879e-03
 9.1652   9.1652	-3.153194e-03  3.743639e-03
 9.2195   9.2195	-6.200242e-04  3.933252e-03
 9.2736   9.2736	-1.665768e-03  3.284457e-03
 9.3808   9.3808	 1.972160e-03  3.651560e-03
 9.4340   9.4340	-1.341355e-03  3.340662e-03
 9.4868   9.4868	-9.637418e-04  3.519453e-03
 9.6437   9.6437	-9.568784e-04  3.738105e-03
 9.6954   9.6954	-8.491749e-04  3.258538e-03
 9.7980   9.7980	-2.723368e-03  4.685553e-03
 9.8489   9.8489	 5.320110e-04  3.984122e-03
 9.8995   9.8995	-6.374474e-05  3.594355e-03
 9.9499   9.9499	 1.731911e-03  3.412912e-03
 10.0000   10.0000	 1.295298e-04  3.477311e-03
 10.0499   10.0499	-3.880878e-03  3.895443e-03
 10.0995   10.0995	 1.278430e-03  4.043865e-03
 10.1980   10.1980	-5.307095e-04  3.240897e-03
 10.2470   10.2470	-1.849521e-03  3.917972e-03
 10.3441   10.3441	-4.752852e-03  4.123721e-03
 10.3923   10.3923	-1.681991e-03  5.002897e-03
 10.4403   10.4403	 1.747535e-03  3.563696e-03
 10.4881   10.4881	 1.710961e-03  3.771271e-03
 10.6301   10.6301	-3.772182e-03  4.087283e-03
 10.6771   10.6771	 6.622653e-04  4.072042e-03
 10.7703   10.7703	 4.804833e-04  4.008169e-03
 10.8167   10.8167	-1.629316e-04  3.585031e-03
 11.0000   11.0000	-2.439474e-03  4.192254e-03
 11.0454   11.0454	-2.236317e-03  3.421216e-03
 11.0905   11.0905	 2.292448e-03  3.491779e-03
 11.1803   11.1803	 3.408767e-04  3.870753e-03
 11.3137   11.3137	-1.255866e-03  5.468913e-03
 11.3578   11.3578	 1.598798e-04  3.838731e-03
 11.4891   11.4891	 9.306974e-04  3.733507e-03
 11.5758   11.5758	-5.798316e-04  4.059484e-03
 11.6619   11.6619	-9.710350e-05  3.676962e-03
 11.7047   11.7047	 5.356251e-04  3.084475e-03
 11.7473   11.7473	 8.561271e-04  3.989042e-03
 12.0000   12.0000	 6.765364e-04  3.912584e-03
 12.1244   12.1244	-5.448940e-03  5.487527e-03
 12.2066   12.2066	-3.034696e-03  3.423493e-03
 12.3693   12.3693	 1.094581e-03  4.424705e-03
 12.7279   12.7279	-3.335464e-03  4.197666e-03
 12.8062   12.8062	 1.238337e-03  4.084766e-03
 13.3041   13.3041	-9.450841e-04  4.857721e-03
 13.8564   13.8564	-1.776209e-03  6.721469e-03


==> ancillary/data/l164f21b6000m00569m1138/l164f21b6000m00569m1138_V1.dat <==
 0.0000   0.0000	-5.186051e+00  2.363779e-03
 1.0000   0.9599	-2.466583e+00  2.413597e-03
 1.4142   1.4333	-1.443248e+00  2.528668e-03
 1.7321   1.7865	-9.392124e-01  3.200960e-03
 2.0000   1.9401	-7.582022e-01  2.404978e-03
 2.2361   2.2247	-5.122803e-01  2.870104e-03
 2.4495   2.4648	-3.652257e-01  3.543670e-03
 2.8284   2.8267	-2.117147e-01  2.844791e-03
 3.0000   2.9948	-1.662376e-01  3.629479e-03
 3.1623   3.1502	-1.290517e-01  3.748826e-03
 3.3166   3.3138	-9.825510e-02  4.386203e-03
 3.4641   3.4758	-7.710089e-02  5.194010e-03
 3.6056   3.6019	-6.218153e-02  4.142503e-03
 3.7417   3.7434	-5.092728e-02  3.520509e-03
 4.0000   3.9905	-3.483635e-02  4.213484e-03
 4.1231   4.1189	-2.843604e-02  3.332855e-03
 4.2426   4.2380	-2.571944e-02  3.969440e-03
 4.3589   4.3585	-1.868724e-02  3.636664e-03
 4.4721   4.4664	-1.947238e-02  4.368841e-03
 4.5826   4.5786	-1.582081e-02  3.251884e-03
 4.6904   4.6914	-1.082608e-02  3.394536e-03
 4.8990   4.8963	-9.728830e-03  4.355178e-03
 5.0000   4.9934	-6.646038e-03  3.163017e-03
 5.0990   5.0990	-7.252249e-03  2.972362e-03
 5.1962   5.1962	-7.872947e-03  3.756605e-03
 5.3852   5.3852	-4.215461e-03  3.055077e-03
 5.4772   5.4772	-5.764915e-03  3.677389e-03
 5.6569   5.6569	 1.031501e-03  3.084000e-03
 5.7446   5.7446	-1.635111e-03  3.517192e-03
 5.8310   5.8310	-1.767579e-03  3.488600e-03
 5.9161   5.9161	-6.702317e-04  3.222884e-03
 6.0000   6.0000	-1.079799e-03  4.167428e-03
 6.0828   6.0828	-3.538621e-03  3.446926e-03
 6.1644   6.1644	-3.366754e-03  3.192014e-03
 6.3246   6.3246	-7.557822e-04  3.394471e-03
 6.4031   6.4031	-1.143807e-03  3.134444e-03
 6.4807   6.4807	 6.498322e-04  3.093057e-03
 6.5574   6.5574	-1.901363e-03  3.372019e-03
 6.6332   6.6332	-1.007767e-03  4.705444e-03
 6.7082   6.7082	-4.978047e-04  3.479296e-03
 6.7823   6.7823	 5.423200e-04  3.251924e-03
 6.9282   6.9282	-1.506476e-03  5.501941e-03
 7.0000   7.0000	-1.122126e-03  3.121852e-03
 7.0711   7.0711	 3.265275e-04  3.458250e-03
 7.1414   7.1414	-2.193505e-03  3.423310e-03
 7.2111   7.2111	-5.161461e-03  3.233257e-03
 7.2801   7.2801	-1.127083e-03  3.170541e-03
 7.3485   7.3485	 5.932273e-04  3.292216e-03
 7.4833   7.4833	-7.136267e-04  3.061533e-03
 7.5498   7.5498	-1.957958e-04  3.772658e-03
 7.6158   7.6158	 2.403851e-03  4.704871e-03
 7.6811   7.6811	 2.548986e-03  3.676751e-03
 7.8102   7.8102	-1.447510e-03  2.998602e-03
 7.8740   7.8740	 1.081692e-03  4.030838e-03
 8.0000   8.0000	 1.964196e-03  3.384042e-03
 8.0623   8.0623	-1.104831e-03  3.155028e-03
 8.1240   8.1240	-1.544772e-03  3.496792e-03
 8.1854   8.1854	 1.524059e-03  4.572487e-03
 8.2462   8.2462	 5.838507e-04  3.489138e-03
 8.3066   8.3066	 1.790938e-03  3.082792e-03
 8.3666   8.3666	 1.211386e-03  3.179313e-03
 8.4853   8.4853	-5.711902e-04  4.041127e-03
 8.5440   8.5440	 2.578408e-03  3.451168e-03
 8.6023   8.6023	 1.518303e-03  3.511241e-03
 8.6603   8.6603	-5.435500e-04  3.539239e-03
 8.7178   8.7178	-1.261265e-03  3.507003e-03
 8.7750   8.7750	-5.856112e-05  2.952494e-03
 8.8318   8.8318	 8.614703e-04  3.907109e-03
 8.9443   8.9443	 5.451511e-03  3.694245e-03
 9.0000   9.0000	 2.493059e-04  3.272790e-03
 9.0554   9.0554	 2.113540e-03  3.917102e-03
 9.1104   9.1104	 1.860902e-03  3.250436e-03
 9.1652   9.1652	-6.699470e-04  3.688554e-03
 9.2195   9.2195	 7.858739e-04  3.710485e-03
 9.2736   9.2736	-2.256612e-03  3.616715e-03
 9.3808   9.3808	-4.529691e-03  3.699263e-03
 9.4340   9.4340	-1.686779e-04  3.294240e-03
 9.4868   9.4868	 6.325200e-05  3.347767e-03
 9.6437   9.6437	 1.512305e-03  3.388128e-03
 9.6954   9.6954	-2.680042e-04  3.477474e-03
 9.7980   9.7980	-1.060625e-03  4.803370e-03
 9.8489   9.8489	-4.882308e-03  4.521651e-03
 9.8995   9.8995	 7.211303e-04  2.790178e-03
 9.9499   9.9499	 1.137191e-03  3.680415e-03
 10.0000   10.0000	 8.832335e-04  3.396232e-03
 10.0499   10.0499	 1.863290e-03  3.370950e-03
 10.0995   10.0995	 4.547297e-03  4.161290e-03
 10.1980   10.1980	 1.815214e-04  3.602796e-03
 10.2470   10.2470	 1.709814e-03  3.484259e-03
 10.3441   10.3441	-3.606899e-04  4.119690e-03
 10.3923   10.3923	 3.455581e-04  5.920752e-03
 10.4403   10.4403	-6.904420e-05  3.778942e-03
 10.4881   10.4881	 7.063427e-04  3.738620e-03
 10.6301   10.6301	 3.112720e-03  4.179433e-03
 10.6771   10.6771	 6.281576e-05  3.957897e-03
 10.7703   10.7703	 3.450355e-03  3.572822e-03
 10.8167   10.8167	 2.812989e-03  3.503573e-03
 11.0000   11.0000	 2.733745e-03  3.706548e-03
 11.0454   11.0454	 5.247608e-03  3.569391e-03
 11.0905   11.0905	 7.985348e-04  4.180502e-03
 11.1803   11.1803	 3.140206e-03  3.721028e-03
 11.3137   11.3137	 1.519530e-03  6.215920e-03
 11.3578   11.3578	 2.330628e-03  3.487904e-03
 11.4891   11.4891	 4.086550e-03  3.764553e-03
 11.5758   11.5758	-3.409176e-03  4.402265e-03
 11.6619   11.6619	-6.500157e-04  4.938721e-03
 11.7047   11.7047	-1.079867e-03  3.991627e-03
 11.7473   11.7473	-3.966372e-03  3.229665e-03
 12.0000   12.0000	-3.883779e-03  4.150411e-03
 12.1244   12.1244	-7.252841e-03  4.750639e-03
 12.2066   12.2066	-1.928324e-03  3.573572e-03
 12.3693   12.3693	-1.367233e-03  4.647914e-03
 12.7279   12.7279	-3.248881e-03  4.248075e-03
 12.8062   12.8062	-3.155070e-04  4.023286e-03
 13.3041   13.3041	-4.508953e-03  4.842890e-03
 13.8564   13.8564	 4.160359e-03  1.062408e-02


==> ancillary/data/l164f21b6000m00569m1138/l164f21b6000m00569m1138_Va.dat <==
 0.0000   0.0000	-3.016492e+00  2.268702e-03
 1.0000   0.9599	-7.798924e-01  2.231641e-03
 1.4142   1.4333	-2.985730e-01  2.860162e-03
 1.7321   1.7865	-1.575365e-01  3.568430e-03
 2.0000   1.9401	-1.185924e-01  3.311495e-03
 2.2361   2.2247	-7.328936e-02  3.028375e-03
 2.4495   2.4648	-5.073584e-02  3.197699e-03
 2.8284   2.8267	-2.725329e-02  3.065242e-03
 3.0000   2.9948	-2.105788e-02  3.311392e-03
 3.1623   3.1502	-1.590223e-02  3.565459e-03
 3.3166   3.3138	-1.392630e-02  3.658427e-03
 3.4641   3.4758	-1.139139e-02  3.388900e-03
 3.6056   3.6019	-7.236944e-03  3.269182e-03
 3.7417   3.7434	-7.308235e-03  3.088529e-03
 4.0000   3.9905	-4.218442e-03  3.426118e-03
 4.1231   4.1189	-3.484759e-03  3.188152e-03
 4.2426   4.2380	-3.393575e-03  3.166162e-03
 4.3589   4.3585	-2.770011e-03  3.504703e-03
 4.4721   4.4664	-3.758237e-03  3.247933e-03
 4.5826   4.5786	-2.423176e-03  3.019606e-03
 4.6904   4.6914	-2.902915e-04  3.144599e-03
 4.8990   4.8963	-5.905631e-05  3.060775e-03
 5.0000   4.9934	-7.074864e-04  3.125652e-03
 5.0990   5.0990	-5.931128e-04  2.830938e-03
 5.1962   5.1962	-1.235305e-03  2.949865e-03
 5.3852   5.3852	-1.839091e-04  2.889084e-03
 5.4772   5.4772	-1.171178e-03  3.342296e-03
 5.6569   5.6569	 2.991004e-04  2.759094e-03
 5.7446   5.7446	 3.108647e-04  3.071272e-03
 5.8310   5.8310	-2.430956e-04  2.969567e-03
 5.9161   5.9161	-3.070013e-04  2.958797e-03
 6.0000   6.0000	-1.133770e-03  3.314451e-03
 6.0828   6.0828	-1.925361e-03  3.479127e-03
 6.1644   6.1644	-2.071207e-03  3.116615e-03
 6.3246   6.3246	 6.977906e-05  3.382600e-03
 6.4031   6.4031	 1.471032e-04  2.839622e-03
 6.4807   6.4807	 1.355399e-03  2.582059e-03
 6.5574   6.5574	-1.717155e-03  3.198399e-03
 6.6332   6.6332	-2.047772e-03  3.281051e-03
 6.7082   6.7082	-1.082667e-04  2.953005e-03
 6.7823   6.7823	 1.927855e-03  3.073871e-03
 6.9282   6.9282	-1.803767e-03  3.938964e-03
 7.0000   7.0000	-4.912307e-04  2.996045e-03
 7.0711   7.0711	 1.162292e-03  3.198208e-03
 7.1414   7.1414	 8.500026e-04  3.033980e-03
 7.2111   7.2111	-1.289848e-03  3.505094e-03
 7.2801   7.2801	 8.527803e-04  2.936019e-03
 7.3485   7.3485	 1.314052e-03  2.985135e-03
 7.4833   7.4833	 1.306255e-04  2.833429e-03
 7.5498   7.5498	-6.232397e-05  3.009404e-03
 7.6158   7.6158	 2.562446e-03  3.514815e-03
 7.6811   7.6811	 2.601699e-03  3.097707e-03
 7.8102   7.8102	-3.906992e-04  3.047823e-03
 7.8740   7.8740	 1.273556e-03  3.191012e-03
 8.0000   8.0000	 2.076998e-03  2.773967e-03
 8.0623   8.0623	 3.577504e-04  3.015037e-03
 8.1240   8.1240	 2.073117e-04  2.993664e-03
 8.1854   8.1854	 2.612971e-03  3.440482e-03
 8.2462   8.2462	 1.684883e-03  3.150344e-03
 8.3066   8.3066	 8.325486e-04  2.995612e-03
 8.3666   8.3666	-2.601296e-05  2.928151e-03
 8.4853   8.4853	 6.484969e-04  3.670004e-03
 8.5440   8.5440	 2.793460e-03  3.067461e-03
 8.6023   8.6023	 2.675866e-04  3.143318e-03
 8.6603   8.6603	 7.550126e-04  2.865391e-03
 8.7178   8.7178	-2.813313e-03  3.461403e-03
 8.7750   8.7750	 1.222180e-03  2.959388e-03
 8.8318   8.8318	 2.418304e-03  3.401379e-03
 8.9443   8.9443	 2.823758e-03  3.162993e-03
 9.0000   9.0000	-9.816472e-05  3.090849e-03
 9.0554   9.0554	 2.227860e-03  3.273748e-03
 9.1104   9.1104	 1.001428e-03  3.142024e-03
 9.1652   9.1652	-2.484535e-04  3.469989e-03
 9.2195   9.2195	 1.729641e-03  3.074621e-03
 9.2736   9.2736	-8.550943e-05  3.232540e-03
 9.3808   9.3808	 3.441620e-04  3.065758e-03
 9.4340   9.4340	 2.274883e-03  3.017360e-03
 9.4868   9.4868	-2.855073e-04  3.173783e-03
 9.6437   9.6437	-2.642713e-04  3.377297e-03
 9.6954   9.6954	 4.745253e-04  3.140643e-03
 9.7980   9.7980	 9.796458e-04  3.348410e-03
 9.8489   9.8489	 9.238179e-04  3.506512e-03
 9.8995   9.8995	 1.516123e-03  3.116631e-03
 9.9499   9.9499	 1.150487e-03  3.456116e-03
 10.0000   10.0000	 1.382365e-03  2.842209e-03
 10.0499   10.0499	 1.796047e-03  3.197649e-03
 10.0995   10.0995	 2.306774e-03  3.595216e-03
 10.1980   10.1980	 5.294022e-04  3.278156e-03
 10.2470   10.2470	 3.104884e-03  3.459088e-03
 10.3441   10.3441	-9.239077e-04  3.114150e-03
 10.3923   10.3923	 5.116552e-03  4.901536e-03
 10.4403   10.4403	-7.638875e-04  3.310430e-03
 10.4881   10.4881	 1.501446e-03  3.263974e-03
 10.6301   10.6301	 1.803106e-03  3.638150e-03
 10.6771   10.6771	 1.036883e-03  3.181502e-03
 10.7703   10.7703	 2.429377e-03  3.430958e-03
 10.8167   10.8167	 1.704927e-03  2.933837e-03
 11.0000   11.0000	 5.260252e-03  3.119598e-03
 11.0454   11.0454	 1.070010e-03  3.073232e-03
 11.0905   11.0905	 8.613059e-04  3.587676e-03
 11.1803   11.1803	 2.655595e-03  3.232692e-03
 11.3137   11.3137	 3.971601e-03  4.516902e-03
 11.3578   11.3578	 2.338109e-03  3.264663e-03
 11.4891   11.4891	 2.523785e-03  2.885636e-03
 11.5758   11.5758	 1.570557e-03  3.547002e-03
 11.6619   11.6619	 1.172605e-03  3.639412e-03
 11.7047   11.7047	 6.109074e-04  3.418603e-03
 11.7473   11.7473	 5.352549e-04  3.045785e-03
 12.0000   12.0000	-7.660531e-05  3.188988e-03
 12.1244   12.1244	 2.954199e-03  4.481986e-03
 12.2066   12.2066	 2.825247e-04  3.032676e-03
 12.3693   12.3693	 1.475501e-04  3.848925e-03
 12.7279   12.7279	-1.414131e-03  3.464959e-03
 12.8062   12.8062	-4.417508e-04  3.376226e-03
 13.3041   13.3041	-1.615430e-03  3.007729e-03
 13.8564   13.8564	 8.008528e-04  5.493021e-03


==> ancillary/data/l164f21b6215m00431m0862/l164f21b6215m00431m0862_V1.dat <==
 0.0000   0.0000	-4.418576e+00  3.705309e-03
 1.0000   0.9599	-2.003390e+00  3.705524e-03
 1.4142   1.4333	-1.174239e+00  3.750109e-03
 1.7321   1.7865	-7.789832e-01  4.088524e-03
 2.0000   1.9401	-6.380652e-01  4.254482e-03
 2.2361   2.2247	-4.465232e-01  4.407778e-03
 2.4495   2.4648	-3.280595e-01  4.294958e-03
 2.8284   2.8267	-2.058115e-01  3.872075e-03
 3.0000   2.9948	-1.620480e-01  4.232780e-03
 3.1623   3.1502	-1.303686e-01  4.557975e-03
 3.3166   3.3138	-1.028999e-01  5.105671e-03
 3.4641   3.4758	-8.555052e-02  4.924132e-03
 3.6056   3.6019	-7.017024e-02  4.279399e-03
 3.7417   3.7434	-5.667268e-02  4.646468e-03
 4.0000   3.9905	-3.787892e-02  5.134523e-03
 4.1231   4.1189	-3.369746e-02  4.703000e-03
 4.2426   4.2380	-2.721342e-02  4.988903e-03
 4.3589   4.3585	-2.326581e-02  5.052237e-03
 4.4721   4.4664	-1.970721e-02  4.731874e-03
 4.5826   4.5786	-1.518329e-02  4.792497e-03
 4.6904   4.6914	-1.111829e-02  5.161244e-03
 4.8990   4.8963	-7.468860e-03  5.341329e-03
 5.0000   4.9934	-7.680352e-03  4.814952e-03
 5.0990   5.0990	-7.170976e-03  4.751129e-03
 5.1962   5.1962	-5.404635e-03  5.094385e-03
 5.3852   5.3852	-3.818859e-03  4.959573e-03
 5.4772   5.4772	-2.384111e-03  5.528958e-03
 5.6569   5.6569	-1.129524e-03  5.543978e-03
 5.7446   5.7446	-1.122216e-03  4.748415e-03
 5.8310   5.8310	-1.843701e-04  4.730325e-03
 5.9161   5.9161	-4.940599e-04  4.885556e-03
 6.0000   6.0000	-1.586229e-03  4.682403e-03
 6.0828   6.0828	-5.291220e-04  4.856721e-03
 6.1644   6.1644	-1.602556e-03  5.005176e-03
 6.3246   6.3246	 1.997763e-04  5.295029e-03
 6.4031   6.4031	 8.151664e-04  4.930174e-03
 6.4807   6.4807	 2.288684e-03  4.571775e-03
 6.5574   6.5574	-9.946738e-04  5.440916e-03
 6.6332   6.6332	 1.687670e-03  5.704692e-03
 6.7082   6.7082	-1.677409e-04  4.560178e-03
 6.7823   6.7823	 1.084555e-03  4.669948e-03
 6.9282   6.9282	 2.999378e-03  5.856522e-03
 7.0000   7.0000	-2.791434e-04  4.503056e-03
 7.0711   7.0711	 1.640803e-03  4.511325e-03
 7.1414   7.1414	-6.781915e-04  4.848682e-03
 7.2111   7.2111	 3.402129e-03  4.859150e-03
 7.2801   7.2801	 1.637213e-03  4.594062e-03
 7.3485   7.3485	-5.519414e-04  4.561286e-03
 7.4833   7.4833	 3.351979e-03  4.562169e-03
 7.5498   7.5498	 1.137941e-03  5.171250e-03
 7.6158   7.6158	 8.691327e-04  4.589725e-03
 7.6811   7.6811	-2.279207e-03  4.549128e-03
 7.8102   7.8102	-1.785395e-04  4.562324e-03
 7.8740   7.8740	 1.182919e-03  4.259312e-03
 8.0000   8.0000	 1.972603e-03  4.876420e-03
 8.0623   8.0623	 2.311184e-03  4.666569e-03
 8.1240   8.1240	 1.312775e-03  4.714881e-03
 8.1854   8.1854	-2.238712e-03  5.423251e-03
 8.2462   8.2462	 7.772906e-04  4.889186e-03
 8.3066   8.3066	 1.288259e-03  4.613160e-03
 8.3666   8.3666	-5.002625e-04  4.628453e-03
 8.4853   8.4853	 9.848862e-04  4.532572e-03
 8.5440   8.5440	-1.445242e-03  4.664338e-03
 8.6023   8.6023	 1.254866e-03  4.484160e-03
 8.6603   8.6603	-7.432370e-04  4.832923e-03
 8.7178   8.7178	 4.869586e-03  5.189922e-03
 8.7750   8.7750	 1.926411e-03  4.488486e-03
 8.8318   8.8318	 9.144108e-04  4.401189e-03
 8.9443   8.9443	 2.161847e-03  4.800858e-03
 9.0000   9.0000	 1.655928e-03  4.497760e-03
 9.0554   9.0554	 9.148594e-04  4.631922e-03
 9.1104   9.1104	 8.574405e-04  4.632626e-03
 9.1652   9.1652	 5.394921e-04  4.972247e-03
 9.2195   9.2195	 1.760595e-03  4.765148e-03
 9.2736   9.2736	-1.792009e-04  4.567268e-03
 9.3808   9.3808	 1.638668e-03  4.584864e-03
 9.4340   9.4340	 4.689362e-04  4.482461e-03
 9.4868   9.4868	 2.024896e-03  4.540694e-03
 9.6437   9.6437	-2.577993e-04  5.241219e-03
 9.6954   9.6954	 8.828683e-04  4.577827e-03
 9.7980   9.7980	-1.226426e-03  4.798806e-03
 9.8489   9.8489	 1.199494e-03  5.257953e-03
 9.8995   9.8995	-4.773249e-04  4.588275e-03
 9.9499   9.9499	 1.486713e-04  4.866888e-03
 10.0000   10.0000	 2.107015e-03  5.161026e-03
 10.0499   10.0499	 1.572413e-03  4.778459e-03
 10.0995   10.0995	 2.255174e-03  4.167467e-03
 10.1980   10.1980	 3.090357e-04  5.040667e-03
 10.2470   10.2470	-5.267097e-04  4.708723e-03
 10.3441   10.3441	 1.731496e-03  5.050587e-03
 10.3923   10.3923	 5.071382e-03  6.549554e-03
 10.4403   10.4403	 1.093578e-04  5.551203e-03
 10.4881   10.4881	-3.793271e-04  5.561355e-03
 10.6301   10.6301	 2.986185e-04  4.997682e-03
 10.6771   10.6771	 2.605283e-03  4.682636e-03
 10.7703   10.7703	-6.765826e-04  4.982168e-03
 10.8167   10.8167	 8.807760e-04  4.579097e-03
 11.0000   11.0000	 5.543874e-04  5.317693e-03
 11.0454   11.0454	 3.833034e-04  4.954053e-03
 11.0905   11.0905	 9.996410e-04  5.604918e-03
 11.1803   11.1803	 1.894502e-03  5.113089e-03
 11.3137   11.3137	-3.911261e-04  5.963463e-03
 11.3578   11.3578	 1.133047e-03  4.950948e-03
 11.4891   11.4891	-1.354825e-03  4.796015e-03
 11.5758   11.5758	-8.532935e-04  5.544410e-03
 11.6619   11.6619	 3.251700e-03  5.662070e-03
 11.7047   11.7047	 7.501539e-04  4.485974e-03
 11.7473   11.7473	 2.188481e-03  4.930540e-03
 12.0000   12.0000	 8.289941e-04  5.034308e-03
 12.1244   12.1244	-4.461356e-03  6.940142e-03
 12.2066   12.2066	 6.388744e-04  4.780047e-03
 12.3693   12.3693	 1.498332e-03  5.067696e-03
 12.7279   12.7279	 1.282176e-03  4.706266e-03
 12.8062   12.8062	-4.306851e-04  5.351655e-03
 13.3041   13.3041	 1.624670e-03  5.042973e-03
 13.8564   13.8564	 1.544780e-03  6.910406e-03


==> ancillary/data/l164f21b6215m00431m0862/l164f21b6215m00431m0862_Va.dat <==
 0.0000   0.0000	-2.280802e+00  3.736336e-03
 1.0000   0.9599	-4.852318e-01  4.008978e-03
 1.4142   1.4333	-1.801963e-01  4.363372e-03
 1.7321   1.7865	-9.611290e-02  4.432464e-03
 2.0000   1.9401	-7.207268e-02  4.699483e-03
 2.2361   2.2247	-4.348374e-02  4.853196e-03
 2.4495   2.4648	-2.947971e-02  4.729364e-03
 2.8284   2.8267	-1.959598e-02  4.488349e-03
 3.0000   2.9948	-1.304842e-02  4.515661e-03
 3.1623   3.1502	-9.729414e-03  4.749538e-03
 3.3166   3.3138	-8.505933e-03  4.989023e-03
 3.4641   3.4758	-5.352883e-03  4.899746e-03
 3.6056   3.6019	-5.078623e-03  4.762411e-03
 3.7417   3.7434	-4.439977e-03  4.636391e-03
 4.0000   3.9905	-1.702959e-03  4.757999e-03
 4.1231   4.1189	-2.421830e-03  4.717928e-03
 4.2426   4.2380	-6.612790e-04  4.717212e-03
 4.3589   4.3585	-1.770866e-03  4.773525e-03
 4.4721   4.4664	-4.352691e-04  4.774586e-03
 4.5826   4.5786	 4.946568e-05  4.619897e-03
 4.6904   4.6914	-8.015012e-04  5.085539e-03
 4.8990   4.8963	 7.181213e-04  4.986403e-03
 5.0000   4.9934	 4.908904e-05  4.668272e-03
 5.0990   5.0990	 4.281376e-04  4.744922e-03
 5.1962   5.1962	-1.323690e-04  4.902352e-03
 5.3852   5.3852	 4.979153e-04  4.692890e-03
 5.4772   5.4772	 1.377768e-03  4.797783e-03
 5.6569   5.6569	-1.134274e-04  5.159481e-03
 5.7446   5.7446	 3.617949e-04  4.630621e-03
 5.8310   5.8310	 4.519283e-04  4.572186e-03
 5.9161   5.9161	 1.254429e-03  4.556383e-03
 6.0000   6.0000	-2.601365e-04  4.742919e-03
 6.0828   6.0828	 1.289503e-03  4.786624e-03
 6.1644   6.1644	 2.040732e-04  4.701848e-03
 6.3246   6.3246	 2.572574e-04  4.746810e-03
 6.4031   6.4031	 9.982787e-04  4.763643e-03
 6.4807   6.4807	 1.675085e-03  4.518167e-03
 6.5574   6.5574	-5.763132e-04  4.914771e-03
 6.6332   6.6332	 6.899569e-04  5.315215e-03
 6.7082   6.7082	 2.878434e-04  4.668766e-03
 6.7823   6.7823	 1.766663e-03  4.727627e-03
 6.9282   6.9282	-8.051225e-04  5.069381e-03
 7.0000   7.0000	 7.012007e-04  4.483819e-03
 7.0711   7.0711	 1.138715e-03  4.446388e-03
 7.1414   7.1414	 2.947976e-04  4.484720e-03
 7.2111   7.2111	 1.731074e-03  4.857197e-03
 7.2801   7.2801	 3.410345e-04  4.557739e-03
 7.3485   7.3485	 8.406279e-05  4.802501e-03
 7.4833   7.4833	 1.631761e-03  4.674919e-03
 7.5498   7.5498	 3.375680e-04  4.859615e-03
 7.6158   7.6158	-1.007091e-03  4.770775e-03
 7.6811   7.6811	-1.841820e-04  4.645299e-03
 7.8102   7.8102	 1.024871e-03  4.581419e-03
 7.8740   7.8740	 1.630889e-03  4.636177e-03
 8.0000   8.0000	 6.908019e-04  4.588331e-03
 8.0623   8.0623	 1.453405e-03  4.664502e-03
 8.1240   8.1240	 1.130342e-03  4.802337e-03
 8.1854   8.1854	-1.338553e-03  5.013191e-03
 8.2462   8.2462	-7.249017e-05  4.692391e-03
 8.3066   8.3066	 4.094112e-04  4.644525e-03
 8.3666   8.3666	 1.118544e-03  4.658154e-03
 8.4853   8.4853	 9.130671e-04  4.643453e-03
 8.5440   8.5440	 6.100541e-04  4.680135e-03
 8.6023   8.6023	 4.343402e-04  4.696606e-03
 8.6603   8.6603	-3.582104e-04  5.004142e-03
 8.7178   8.7178	 1.961743e-03  4.831373e-03
 8.7750   8.7750	 1.380632e-03  4.730994e-03
 8.8318   8.8318	 5.679408e-04  4.472018e-03
 8.9443   8.9443	 8.178828e-04  4.791889e-03
 9.0000   9.0000	 1.051147e-03  4.715607e-03
 9.0554   9.0554	-5.001438e-04  4.658666e-03
 9.1104   9.1104	 7.749460e-04  4.656412e-03
 9.1652   9.1652	 3.684314e-04  4.808349e-03
 9.2195   9.2195	 7.693899e-04  4.833812e-03
 9.2736   9.2736	-5.103918e-04  4.649350e-03
 9.3808   9.3808	 4.528462e-04  4.574800e-03
 9.4340   9.4340	-1.650191e-06  4.737532e-03
 9.4868   9.4868	 1.219790e-03  4.643083e-03
 9.6437   9.6437	-9.225488e-04  4.737247e-03
 9.6954   9.6954	 1.107959e-03  4.468517e-03
 9.7980   9.7980	 1.259835e-03  4.939605e-03
 9.8489   9.8489	 1.198433e-04  5.105009e-03
 9.8995   9.8995	-1.292227e-03  4.756539e-03
 9.9499   9.9499	-1.618436e-04  4.474898e-03
 10.0000   10.0000	 1.036445e-03  4.912351e-03
 10.0499   10.0499	 3.778887e-04  4.790671e-03
 10.0995   10.0995	-3.019688e-04  4.507728e-03
 10.1980   10.1980	-2.701030e-04  4.657930e-03
 10.2470   10.2470	-7.990923e-04  4.791696e-03
 10.3441   10.3441	 1.194770e-03  4.539724e-03
 10.3923   10.3923	 1.645115e-03  5.277536e-03
 10.4403   10.4403	-1.040736e-04  5.086739e-03
 10.4881   10.4881	 3.526057e-04  5.022268e-03
 10.6301   10.6301	-9.156746e-04  4.894563e-03
 10.6771   10.6771	 6.718593e-05  4.785340e-03
 10.7703   10.7703	-3.976805e-05  4.909815e-03
 10.8167   10.8167	-9.265203e-04  4.609106e-03
 11.0000   11.0000	 5.622702e-04  4.606191e-03
 11.0454   11.0454	-7.644475e-04  4.813737e-03
 11.0905   11.0905	-2.605505e-04  4.632281e-03
 11.1803   11.1803	-2.373286e-04  4.720757e-03
 11.3137   11.3137	 4.174643e-04  5.252683e-03
 11.3578   11.3578	 1.139287e-04  4.801727e-03
 11.4891   11.4891	-9.331653e-04  4.950535e-03
 11.5758   11.5758	-1.374606e-03  4.994443e-03
 11.6619   11.6619	 8.415353e-04  4.872346e-03
 11.7047   11.7047	-4.227841e-04  4.316033e-03
 11.7473   11.7473	-4.021714e-04  4.616258e-03
 12.0000   12.0000	-7.835561e-04  4.903117e-03
 12.1244   12.1244	-5.189813e-03  5.574254e-03
 12.2066   12.2066	 2.706660e-04  4.607653e-03
 12.3693   12.3693	-1.082780e-03  4.766767e-03
 12.7279   12.7279	-5.708278e-04  4.642236e-03
 12.8062   12.8062	 2.221300e-05  4.812549e-03
 13.3041   13.3041	-4.563663e-04  4.813569e-03
 13.8564   13.8564	-4.118871e-03  5.649166e-03


==> ancillary/data/l164f21b6423m00335m0670/l164f21b6423m00335m0670_V1.dat <==
 0.0000   0.0000	-3.883730e+00  2.807157e-03
 1.0000   0.9599	-1.702883e+00  2.763989e-03
 1.4142   1.4333	-1.002852e+00  2.709023e-03
 1.7321   1.7865	-6.779636e-01  3.058676e-03
 2.0000   1.9401	-5.614638e-01  2.922589e-03
 2.2361   2.2247	-4.036764e-01  3.033595e-03
 2.4495   2.4648	-3.033181e-01  3.062095e-03
 2.8284   2.8267	-1.947164e-01  3.182591e-03
 3.0000   2.9948	-1.595290e-01  3.500592e-03
 3.1623   3.1502	-1.306892e-01  3.513043e-03
 3.3166   3.3138	-1.066268e-01  3.312248e-03
 3.4641   3.4758	-8.983574e-02  3.493486e-03
 3.6056   3.6019	-7.446179e-02  3.401198e-03
 3.7417   3.7434	-6.220454e-02  3.052094e-03
 4.0000   3.9905	-4.594761e-02  3.408252e-03
 4.1231   4.1189	-3.830198e-02  3.555252e-03
 4.2426   4.2380	-3.189794e-02  3.903685e-03
 4.3589   4.3585	-2.715933e-02  3.622982e-03
 4.4721   4.4664	-2.522919e-02  3.479665e-03
 4.5826   4.5786	-2.205523e-02  3.636514e-03
 4.6904   4.6914	-1.588849e-02  4.104142e-03
 4.8990   4.8963	-1.465353e-02  3.729265e-03
 5.0000   4.9934	-1.265191e-02  3.534474e-03
 5.0990   5.0990	-1.040220e-02  3.591754e-03
 5.1962   5.1962	-7.266864e-03  3.743162e-03
 5.3852   5.3852	-5.734118e-03  3.712233e-03
 5.4772   5.4772	-7.199388e-03  3.906064e-03
 5.6569   5.6569	-4.799363e-03  3.760903e-03
 5.7446   5.7446	-1.724780e-03  3.447776e-03
 5.8310   5.8310	-1.210771e-03  3.840082e-03
 5.9161   5.9161	-3.121906e-03  3.642850e-03
 6.0000   6.0000	-1.142663e-03  3.359879e-03
 6.0828   6.0828	-2.901193e-03  3.662794e-03
 6.1644   6.1644	-1.663538e-03  3.790704e-03
 6.3246   6.3246	-1.216981e-03  3.438771e-03
 6.4031   6.4031	-2.328825e-04  3.785168e-03
 6.4807   6.4807	 5.913819e-04  3.751016e-03
 6.5574   6.5574	 8.494154e-04  3.688709e-03
 6.6332   6.6332	 1.119328e-03  3.437651e-03
 6.7082   6.7082	-6.385110e-04  3.483528e-03
 6.7823   6.7823	-2.501467e-04  4.077528e-03
 6.9282   6.9282	 7.996136e-04  4.302842e-03
 7.0000   7.0000	 7.685358e-05  3.815811e-03
 7.0711   7.0711	 9.262967e-04  3.882210e-03
 7.1414   7.1414	 2.733469e-03  3.786940e-03
 7.2111   7.2111	-3.777731e-04  3.991273e-03
 7.2801   7.2801	 1.318289e-03  3.744942e-03
 7.3485   7.3485	 1.494883e-03  3.509560e-03
 7.4833   7.4833	 1.262754e-03  3.404906e-03
 7.5498   7.5498	 1.367303e-03  3.683945e-03
 7.6158   7.6158	 4.487164e-04  3.826656e-03
 7.6811   7.6811	-3.696958e-04  3.603981e-03
 7.8102   7.8102	 1.582762e-03  3.752905e-03
 7.8740   7.8740	 1.519958e-03  3.744152e-03
 8.0000   8.0000	 1.599333e-03  4.380117e-03
 8.0623   8.0623	 4.247351e-04  3.522693e-03
 8.1240   8.1240	-1.290633e-04  3.600155e-03
 8.1854   8.1854	-4.000943e-04  3.830873e-03
 8.2462   8.2462	 1.606431e-03  3.700324e-03
 8.3066   8.3066	 1.306839e-03  3.562658e-03
 8.3666   8.3666	 1.441153e-03  3.490574e-03
 8.4853   8.4853	 2.184635e-03  3.728935e-03
 8.5440   8.5440	 1.071526e-03  3.513875e-03
 8.6023   8.6023	 1.311605e-03  3.641185e-03
 8.6603   8.6603	 1.597209e-03  3.836409e-03
 8.7178   8.7178	 1.560275e-03  3.601507e-03
 8.7750   8.7750	 8.658709e-04  3.650038e-03
 8.8318   8.8318	 1.122905e-03  3.520890e-03
 8.9443   8.9443	 1.771624e-03  3.582336e-03
 9.0000   9.0000	 2.022055e-03  3.631233e-03
 9.0554   9.0554	 5.378786e-04  4.015451e-03
 9.1104   9.1104	 2.783781e-03  3.486983e-03
 9.1652   9.1652	 2.096676e-03  3.598929e-03
 9.2195   9.2195	 2.663372e-03  3.991635e-03
 9.2736   9.2736	 2.166837e-03  3.683394e-03
 9.3808   9.3808	 2.791735e-03  3.551569e-03
 9.4340   9.4340	 1.010742e-03  3.461091e-03
 9.4868   9.4868	 9.641250e-04  3.401489e-03
 9.6437   9.6437	 1.134598e-03  3.321084e-03
 9.6954   9.6954	 1.396785e-03  3.658697e-03
 9.7980   9.7980	 7.248890e-04  3.954671e-03
 9.8489   9.8489	 3.517024e-03  3.914623e-03
 9.8995   9.8995	 2.955472e-03  3.337247e-03
 9.9499   9.9499	 8.353378e-04  3.658288e-03
 10.0000   10.0000	 1.474799e-03  3.277444e-03
 10.0499   10.0499	 2.316200e-03  3.685499e-03
 10.0995   10.0995	 3.364530e-03  4.057942e-03
 10.1980   10.1980	 1.681247e-03  3.416646e-03
 10.2470   10.2470	 5.813779e-04  3.663162e-03
 10.3441   10.3441	 2.329872e-03  3.972528e-03
 10.3923   10.3923	 3.093520e-03  4.291979e-03
 10.4403   10.4403	 1.148672e-03  3.685300e-03
 10.4881   10.4881	 1.708912e-03  3.596969e-03
 10.6301   10.6301	 3.316010e-03  3.799974e-03
 10.6771   10.6771	 2.196487e-03  3.687049e-03
 10.7703   10.7703	 1.654231e-03  3.584493e-03
 10.8167   10.8167	 2.678974e-03  3.733219e-03
 11.0000   11.0000	 3.190892e-03  4.153305e-03
 11.0454   11.0454	 2.038585e-03  3.718782e-03
 11.0905   11.0905	 2.119843e-03  3.906228e-03
 11.1803   11.1803	 1.740732e-03  3.696352e-03
 11.3137   11.3137	 3.041787e-03  3.837957e-03
 11.3578   11.3578	 8.420535e-04  3.722778e-03
 11.4891   11.4891	 1.919344e-03  4.136293e-03
 11.5758   11.5758	 2.723928e-03  3.989824e-03
 11.6619   11.6619	 4.031012e-03  4.030944e-03
 11.7047   11.7047	 9.823236e-04  3.715377e-03
 11.7473   11.7473	 3.015589e-03  3.458048e-03
 12.0000   12.0000	 2.284449e-04  3.500587e-03
 12.1244   12.1244	 1.577472e-03  4.390555e-03
 12.2066   12.2066	 2.355626e-03  3.570667e-03
 12.3693   12.3693	 2.700724e-04  3.527379e-03
 12.7279   12.7279	-8.030360e-04  3.722178e-03
 12.8062   12.8062	 9.622362e-04  3.950518e-03
 13.3041   13.3041	 5.539469e-04  3.905385e-03
 13.8564   13.8564	 1.061864e-03  5.309482e-03


==> ancillary/data/l164f21b6423m00335m0670/l164f21b6423m00335m0670_Va.dat <==
 0.0000   0.0000	-1.788684e+00  2.770055e-03
 1.0000   0.9599	-3.298212e-01  3.207214e-03
 1.4142   1.4333	-1.208500e-01  3.353596e-03
 1.7321   1.7865	-6.130379e-02  3.701097e-03
 2.0000   1.9401	-4.672556e-02  3.511519e-03
 2.2361   2.2247	-2.862705e-02  3.447654e-03
 2.4495   2.4648	-1.888908e-02  3.426256e-03
 2.8284   2.8267	-1.006259e-02  3.420062e-03
 3.0000   2.9948	-7.826829e-03  3.544555e-03
 3.1623   3.1502	-5.860249e-03  3.689210e-03
 3.3166   3.3138	-3.894757e-03  3.611261e-03
 3.4641   3.4758	-3.612109e-03  3.771188e-03
 3.6056   3.6019	-2.774324e-03  3.572009e-03
 3.7417   3.7434	-2.437581e-03  3.409498e-03
 4.0000   3.9905	-9.571763e-04  3.459163e-03
 4.1231   4.1189	-1.002129e-03  3.555266e-03
 4.2426   4.2380	 3.358733e-04  3.805095e-03
 4.3589   4.3585	 1.027354e-03  3.492173e-03
 4.4721   4.4664	-6.245129e-04  3.695411e-03
 4.5826   4.5786	 5.299902e-05  3.769879e-03
 4.6904   4.6914	 3.952052e-04  3.649211e-03
 4.8990   4.8963	 3.370872e-04  3.737295e-03
 5.0000   4.9934	-9.166105e-06  3.567722e-03
 5.0990   5.0990	 8.566327e-04  3.507176e-03
 5.1962   5.1962	 9.303912e-04  3.509219e-03
 5.3852   5.3852	 1.367260e-03  3.583157e-03
 5.4772   5.4772	 9.599813e-04  3.708281e-03
 5.6569   5.6569	-8.515128e-04  3.588796e-03
 5.7446   5.7446	 1.725076e-03  3.524615e-03
 5.8310   5.8310	 1.596216e-03  3.562522e-03
 5.9161   5.9161	 1.256487e-03  3.598165e-03
 6.0000   6.0000	 1.023637e-03  3.490461e-03
 6.0828   6.0828	 1.379753e-03  3.596922e-03
 6.1644   6.1644	 1.313653e-03  3.541121e-03
 6.3246   6.3246	 2.061921e-03  3.535013e-03
 6.4031   6.4031	 1.177012e-03  3.504156e-03
 6.4807   6.4807	 4.858731e-04  3.733430e-03
 6.5574   6.5574	 2.074661e-03  3.630884e-03
 6.6332   6.6332	 1.699150e-03  3.580094e-03
 6.7082   6.7082	 1.404667e-03  3.591107e-03
 6.7823   6.7823	 1.332005e-03  3.647837e-03
 6.9282   6.9282	-8.292897e-05  3.741006e-03
 7.0000   7.0000	 1.039575e-03  3.700031e-03
 7.0711   7.0711	 9.775712e-04  3.648609e-03
 7.1414   7.1414	 1.281882e-03  3.580483e-03
 7.2111   7.2111	 1.428630e-03  3.528202e-03
 7.2801   7.2801	 1.036700e-03  3.589258e-03
 7.3485   7.3485	 1.626289e-03  3.507643e-03
 7.4833   7.4833	 8.341904e-04  3.513180e-03
 7.5498   7.5498	 1.357645e-03  3.611597e-03
 7.6158   7.6158	 1.697040e-03  3.699351e-03
 7.6811   7.6811	 1.229779e-03  3.522761e-03
 7.8102   7.8102	 9.322867e-04  3.599940e-03
 7.8740   7.8740	 1.519952e-03  3.605207e-03
 8.0000   8.0000	 1.477534e-03  4.010328e-03
 8.0623   8.0623	 5.820605e-04  3.536303e-03
 8.1240   8.1240	 6.841211e-04  3.614273e-03
 8.1854   8.1854	 2.192528e-03  3.576709e-03
 8.2462   8.2462	 1.491348e-03  3.612288e-03
 8.3066   8.3066	 1.688270e-03  3.601408e-03
 8.3666   8.3666	 2.137004e-03  3.574777e-03
 8.4853   8.4853	 1.462748e-03  3.656719e-03
 8.5440   8.5440	 1.390929e-03  3.619226e-03
 8.6023   8.6023	 1.471463e-03  3.548277e-03
 8.6603   8.6603	 1.086244e-04  3.620020e-03
 8.7178   8.7178	 1.368428e-03  3.593354e-03
 8.7750   8.7750	 1.514337e-03  3.600071e-03
 8.8318   8.8318	 8.630667e-04  3.566262e-03
 8.9443   8.9443	 1.565301e-03  3.608688e-03
 9.0000   9.0000	 1.728725e-03  3.687959e-03
 9.0554   9.0554	 5.780217e-04  3.695911e-03
 9.1104   9.1104	 1.977884e-03  3.560472e-03
 9.1652   9.1652	 1.754758e-03  3.742862e-03
 9.2195   9.2195	 1.428965e-03  3.747762e-03
 9.2736   9.2736	 1.039061e-03  3.607289e-03
 9.3808   9.3808	 1.448559e-03  3.447785e-03
 9.4340   9.4340	 7.419171e-04  3.533074e-03
 9.4868   9.4868	 1.372754e-03  3.488520e-03
 9.6437   9.6437	 1.219612e-03  3.449077e-03
 9.6954   9.6954	 1.005062e-03  3.468324e-03
 9.7980   9.7980	 9.027597e-05  3.729810e-03
 9.8489   9.8489	 6.414631e-04  3.780159e-03
 9.8995   9.8995	 1.679556e-03  3.439927e-03
 9.9499   9.9499	 1.085204e-03  3.636312e-03
 10.0000   10.0000	 6.027999e-04  3.555149e-03
 10.0499   10.0499	 1.360111e-03  3.565851e-03
 10.0995   10.0995	 2.375300e-03  3.501847e-03
 10.1980   10.1980	 6.158061e-04  3.556758e-03
 10.2470   10.2470	 1.425683e-03  3.663848e-03
 10.3441   10.3441	 1.696998e-03  3.625383e-03
 10.3923   10.3923	 2.430802e-03  3.999980e-03
 10.4403   10.4403	 6.034303e-05  3.574267e-03
 10.4881   10.4881	 9.562919e-04  3.675756e-03
 10.6301   10.6301	 1.796992e-03  3.582509e-03
 10.6771   10.6771	 1.165972e-03  3.604025e-03
 10.7703   10.7703	 1.351160e-03  3.584227e-03
 10.8167   10.8167	 1.169249e-03  3.451534e-03
 11.0000   11.0000	 1.437473e-03  3.657989e-03
 11.0454   11.0454	 1.003523e-03  3.368368e-03
 11.0905   11.0905	 1.758405e-03  3.630213e-03
 11.1803   11.1803	 1.622850e-03  3.453809e-03
 11.3137   11.3137	 1.093607e-03  3.740726e-03
 11.3578   11.3578	 9.842221e-04  3.594347e-03
 11.4891   11.4891	 9.297830e-04  3.871266e-03
 11.5758   11.5758	 1.617773e-03  3.549968e-03
 11.6619   11.6619	 2.227092e-03  3.811250e-03
 11.7047   11.7047	 1.009732e-03  3.386406e-03
 11.7473   11.7473	 2.167680e-03  3.653074e-03
 12.0000   12.0000	 1.321568e-03  3.267063e-03
 12.1244   12.1244	 1.620909e-03  3.789887e-03
 12.2066   12.2066	 1.823785e-03  3.662749e-03
 12.3693   12.3693	 7.675226e-04  3.565310e-03
 12.7279   12.7279	 1.801767e-04  3.638588e-03
 12.8062   12.8062	 5.125271e-04  3.547906e-03
 13.3041   13.3041	 9.740352e-04  3.688142e-03
 13.8564   13.8564	-6.428930e-04  4.188142e-03


==> ancillary/data/l164f21b6664m00257m0514/l164f21b6664m00257m0514_V1.dat <==
 0.0000   0.0000	-3.429483e+00  9.196168e-04
 1.0000   0.9599	-1.461058e+00  9.028785e-04
 1.4142   1.4333	-8.659250e-01  9.068368e-04
 1.7321   1.7865	-5.944831e-01  1.022314e-03
 2.0000   1.9401	-4.978247e-01  9.090628e-04
 2.2361   2.2247	-3.657387e-01  9.598962e-04
 2.4495   2.4648	-2.813927e-01  1.038441e-03
 2.8284   2.8267	-1.869995e-01  1.084399e-03
 3.0000   2.9948	-1.560408e-01  1.022651e-03
 3.1623   3.1502	-1.312567e-01  1.090824e-03
 3.3166   3.3138	-1.096185e-01  1.181083e-03
 3.4641   3.4758	-8.964961e-02  1.302799e-03
 3.6056   3.6019	-7.796749e-02  1.165948e-03
 3.7417   3.7434	-6.664012e-02  1.250413e-03
 4.0000   3.9905	-5.217027e-02  1.238643e-03
 4.1231   4.1189	-4.391402e-02  1.216879e-03
 4.2426   4.2380	-3.836703e-02  1.203592e-03
 4.3589   4.3585	-3.390563e-02  1.258501e-03
 4.4721   4.4664	-2.970755e-02  1.246838e-03
 4.5826   4.5786	-2.547711e-02  1.211871e-03
 4.6904   4.6914	-2.287907e-02  1.357800e-03
 4.8990   4.8963	-1.767965e-02  1.323499e-03
 5.0000   4.9934	-1.670643e-02  1.225291e-03
 5.0990   5.0990	-1.473744e-02  1.274764e-03
 5.1962   5.1962	-1.394059e-02  1.314842e-03
 5.3852   5.3852	-1.070329e-02  1.278689e-03
 5.4772   5.4772	-9.950419e-03  1.317140e-03
 5.6569   5.6569	-7.458288e-03  1.203572e-03
 5.7446   5.7446	-7.921872e-03  1.308836e-03
 5.8310   5.8310	-6.702438e-03  1.258146e-03
 5.9161   5.9161	-5.897532e-03  1.219541e-03
 6.0000   6.0000	-5.902428e-03  1.226773e-03
 6.0828   6.0828	-5.848331e-03  1.230852e-03
 6.1644   6.1644	-5.245072e-03  1.229439e-03
 6.3246   6.3246	-4.869209e-03  1.255498e-03
 6.4031   6.4031	-4.182589e-03  1.229066e-03
 6.4807   6.4807	-3.807048e-03  1.128346e-03
 6.5574   6.5574	-3.786588e-03  1.466204e-03
 6.6332   6.6332	-3.918547e-03  1.330207e-03
 6.7082   6.7082	-3.227376e-03  1.221620e-03
 6.7823   6.7823	-3.063747e-03  1.219659e-03
 6.9282   6.9282	-7.790082e-04  1.417823e-03
 7.0000   7.0000	-3.246222e-03  1.141575e-03
 7.0711   7.0711	-2.899311e-03  1.228559e-03
 7.1414   7.1414	-2.355372e-03  1.173835e-03
 7.2111   7.2111	-2.306771e-03  1.166947e-03
 7.2801   7.2801	-2.364477e-03  1.167484e-03
 7.3485   7.3485	-2.308061e-03  1.200532e-03
 7.4833   7.4833	-2.562215e-03  1.281771e-03
 7.5498   7.5498	-2.321430e-03  1.227296e-03
 7.6158   7.6158	-2.010078e-03  1.220720e-03
 7.6811   7.6811	-1.994404e-03  1.262129e-03
 7.8102   7.8102	-1.685969e-03  1.246554e-03
 7.8740   7.8740	-1.927110e-03  1.197218e-03
 8.0000   8.0000	-1.692988e-03  1.359244e-03
 8.0623   8.0623	-1.629344e-03  1.228247e-03
 8.1240   8.1240	-1.642798e-03  1.154995e-03
 8.1854   8.1854	-2.597158e-03  1.347010e-03
 8.2462   8.2462	-1.890332e-03  1.212798e-03
 8.3066   8.3066	-2.217768e-03  1.250116e-03
 8.3666   8.3666	-1.484615e-03  1.255260e-03
 8.4853   8.4853	-1.863188e-03  1.187638e-03
 8.5440   8.5440	-1.299785e-03  1.255573e-03
 8.6023   8.6023	-1.674574e-03  1.238705e-03
 8.6603   8.6603	-1.424519e-03  1.226402e-03
 8.7178   8.7178	-1.042611e-03  1.307210e-03
 8.7750   8.7750	-1.635066e-03  1.191278e-03
 8.8318   8.8318	-1.048164e-03  1.213479e-03
 8.9443   8.9443	-1.387714e-03  1.245675e-03
 9.0000   9.0000	-1.413304e-03  1.230585e-03
 9.0554   9.0554	-1.604230e-03  1.280896e-03
 9.1104   9.1104	-1.062210e-03  1.240589e-03
 9.1652   9.1652	-1.779745e-03  1.255000e-03
 9.2195   9.2195	-1.478465e-03  1.392459e-03
 9.2736   9.2736	-4.521425e-04  1.235876e-03
 9.3808   9.3808	-1.174341e-03  1.332036e-03
 9.4340   9.4340	-8.484182e-04  1.248340e-03
 9.4868   9.4868	-1.274679e-03  1.198137e-03
 9.6437   9.6437	-1.268850e-03  1.306651e-03
 9.6954   9.6954	-1.174250e-03  1.275457e-03
 9.7980   9.7980	-1.025832e-03  1.211597e-03
 9.8489   9.8489	 9.218448e-05  1.306364e-03
 9.8995   9.8995	-1.449156e-03  1.276735e-03
 9.9499   9.9499	-8.820961e-04  1.256168e-03
 10.0000   10.0000	-1.373481e-03  1.282330e-03
 10.0499   10.0499	-1.254984e-03  1.277541e-03
 10.0995   10.0995	-9.108806e-04  1.119501e-03
 10.1980   10.1980	-9.391389e-04  1.265598e-03
 10.2470   10.2470	-9.420353e-04  1.262014e-03
 10.3441   10.3441	-1.443866e-03  1.359432e-03
 10.3923   10.3923	-4.736689e-05  1.416880e-03
 10.4403   10.4403	-8.655947e-04  1.272385e-03
 10.4881   10.4881	-4.018715e-04  1.234346e-03
 10.6301   10.6301	-1.502074e-03  1.315403e-03
 10.6771   10.6771	-1.395280e-03  1.226108e-03
 10.7703   10.7703	-1.029668e-03  1.259393e-03
 10.8167   10.8167	-9.058930e-04  1.242699e-03
 11.0000   11.0000	-1.102704e-04  1.242392e-03
 11.0454   11.0454	-1.270311e-03  1.340822e-03
 11.0905   11.0905	-3.008057e-04  1.332875e-03
 11.1803   11.1803	-1.304500e-03  1.172273e-03
 11.3137   11.3137	-8.828419e-04  1.291027e-03
 11.3578   11.3578	-1.485865e-03  1.178197e-03
 11.4891   11.4891	-1.161319e-03  1.333149e-03
 11.5758   11.5758	 7.375802e-05  1.171837e-03
 11.6619   11.6619	-3.320035e-04  1.258411e-03
 11.7047   11.7047	-1.372160e-03  1.433921e-03
 11.7473   11.7473	-4.156882e-04  1.307302e-03
 12.0000   12.0000	-9.983021e-04  1.381568e-03
 12.1244   12.1244	-5.898589e-05  1.336130e-03
 12.2066   12.2066	-5.542065e-04  1.244928e-03
 12.3693   12.3693	-2.499018e-04  1.366960e-03
 12.7279   12.7279	-6.040366e-04  1.304228e-03
 12.8062   12.8062	-7.333105e-04  1.276536e-03
 13.3041   13.3041	 2.476611e-04  1.470480e-03
 13.8564   13.8564	 9.854936e-04  1.716975e-03


==> ancillary/data/l164f21b6664m00257m0514/l164f21b6664m00257m0514_Va.dat <==
 0.0000   0.0000	-1.394064e+00  8.421276e-04
 1.0000   0.9599	-2.290122e-01  9.759424e-04
 1.4142   1.4333	-8.411161e-02  1.054826e-03
 1.7321   1.7865	-4.361994e-02  1.114392e-03
 2.0000   1.9401	-3.556118e-02  1.112650e-03
 2.2361   2.2247	-2.230389e-02  1.113218e-03
 2.4495   2.4648	-1.525927e-02  1.179584e-03
 2.8284   2.8267	-9.706619e-03  1.169609e-03
 3.0000   2.9948	-7.747881e-03  1.115147e-03
 3.1623   3.1502	-6.473632e-03  1.146125e-03
 3.3166   3.3138	-5.675065e-03  1.185294e-03
 3.4641   3.4758	-4.395499e-03  1.225977e-03
 3.6056   3.6019	-3.610597e-03  1.156157e-03
 3.7417   3.7434	-3.312351e-03  1.178497e-03
 4.0000   3.9905	-3.538610e-03  1.223083e-03
 4.1231   4.1189	-2.625588e-03  1.171832e-03
 4.2426   4.2380	-2.474336e-03  1.144959e-03
 4.3589   4.3585	-2.124999e-03  1.151102e-03
 4.4721   4.4664	-2.103526e-03  1.191538e-03
 4.5826   4.5786	-1.768507e-03  1.167144e-03
 4.6904   4.6914	-1.685814e-03  1.250448e-03
 4.8990   4.8963	-1.521221e-03  1.143215e-03
 5.0000   4.9934	-1.717649e-03  1.159002e-03
 5.0990   5.0990	-1.428789e-03  1.144505e-03
 5.1962   5.1962	-1.630829e-03  1.203775e-03
 5.3852   5.3852	-1.446846e-03  1.153274e-03
 5.4772   5.4772	-1.465828e-03  1.173644e-03
 5.6569   5.6569	-1.274012e-03  1.194618e-03
 5.7446   5.7446	-1.430308e-03  1.183980e-03
 5.8310   5.8310	-1.209465e-03  1.207347e-03
 5.9161   5.9161	-1.191755e-03  1.129603e-03
 6.0000   6.0000	-1.078804e-03  1.175675e-03
 6.0828   6.0828	-1.400151e-03  1.106157e-03
 6.1644   6.1644	-1.333453e-03  1.133663e-03
 6.3246   6.3246	-1.690068e-03  1.170572e-03
 6.4031   6.4031	-1.448279e-03  1.180702e-03
 6.4807   6.4807	-1.368894e-03  1.167402e-03
 6.5574   6.5574	-1.206185e-03  1.203626e-03
 6.6332   6.6332	-1.576735e-03  1.288494e-03
 6.7082   6.7082	-1.191755e-03  1.198226e-03
 6.7823   6.7823	-1.149303e-03  1.213787e-03
 6.9282   6.9282	-4.156855e-04  1.261394e-03
 7.0000   7.0000	-1.398636e-03  1.201564e-03
 7.0711   7.0711	-1.405441e-03  1.193027e-03
 7.1414   7.1414	-1.079557e-03  1.138364e-03
 7.2111   7.2111	-1.519902e-03  1.172349e-03
 7.2801   7.2801	-1.144531e-03  1.184843e-03
 7.3485   7.3485	-1.286183e-03  1.191153e-03
 7.4833   7.4833	-1.350858e-03  1.235619e-03
 7.5498   7.5498	-1.152323e-03  1.155815e-03
 7.6158   7.6158	-1.000952e-03  1.162540e-03
 7.6811   7.6811	-1.050508e-03  1.231512e-03
 7.8102   7.8102	-1.314583e-03  1.192677e-03
 7.8740   7.8740	-1.381327e-03  1.157426e-03
 8.0000   8.0000	-1.333489e-03  1.221890e-03
 8.0623   8.0623	-1.175579e-03  1.226008e-03
 8.1240   8.1240	-1.124185e-03  1.168724e-03
 8.1854   8.1854	-1.448586e-03  1.256510e-03
 8.2462   8.2462	-1.109813e-03  1.206193e-03
 8.3066   8.3066	-1.415206e-03  1.223191e-03
 8.3666   8.3666	-1.233336e-03  1.172903e-03
 8.4853   8.4853	-1.354077e-03  1.258071e-03
 8.5440   8.5440	-1.338771e-03  1.175401e-03
 8.6023   8.6023	-1.179729e-03  1.201817e-03
 8.6603   8.6603	-1.186565e-03  1.155637e-03
 8.7178   8.7178	-1.150352e-03  1.192526e-03
 8.7750   8.7750	-1.295315e-03  1.197730e-03
 8.8318   8.8318	-1.418329e-03  1.198801e-03
 8.9443   8.9443	-8.483574e-04  1.199037e-03
 9.0000   9.0000	-1.173939e-03  1.206546e-03
 9.0554   9.0554	-1.324159e-03  1.187954e-03
 9.1104   9.1104	-1.095369e-03  1.185989e-03
 9.1652   9.1652	-1.561546e-03  1.199705e-03
 9.2195   9.2195	-1.470169e-03  1.214971e-03
 9.2736   9.2736	-8.792618e-04  1.190731e-03
 9.3808   9.3808	-1.215721e-03  1.170209e-03
 9.4340   9.4340	-8.344332e-04  1.188613e-03
 9.4868   9.4868	-1.160664e-03  1.166125e-03
 9.6437   9.6437	-1.255421e-03  1.179693e-03
 9.6954   9.6954	-9.800906e-04  1.250748e-03
 9.7980   9.7980	-1.442636e-03  1.153936e-03
 9.8489   9.8489	-7.140287e-04  1.162407e-03
 9.8995   9.8995	-1.398799e-03  1.211775e-03
 9.9499   9.9499	-1.183071e-03  1.212973e-03
 10.0000   10.0000	-1.390411e-03  1.202259e-03
 10.0499   10.0499	-1.133743e-03  1.218983e-03
 10.0995   10.0995	-8.129886e-04  1.224225e-03
 10.1980   10.1980	-1.155080e-03  1.222637e-03
 10.2470   10.2470	-8.806583e-04  1.196682e-03
 10.3441   10.3441	-1.217273e-03  1.211363e-03
 10.3923   10.3923	-9.516283e-04  1.141673e-03
 10.4403   10.4403	-1.011474e-03  1.227553e-03
 10.4881   10.4881	-7.348441e-04  1.091075e-03
 10.6301   10.6301	-1.467999e-03  1.238601e-03
 10.6771   10.6771	-1.143215e-03  1.164631e-03
 10.7703   10.7703	-8.969411e-04  1.200319e-03
 10.8167   10.8167	-9.870422e-04  1.237363e-03
 11.0000   11.0000	-1.213607e-03  1.091270e-03
 11.0454   11.0454	-1.157562e-03  1.253698e-03
 11.0905   11.0905	-1.095953e-03  1.087272e-03
 11.1803   11.1803	-1.267653e-03  1.133383e-03
 11.3137   11.3137	-1.160330e-03  1.178777e-03
 11.3578   11.3578	-1.251358e-03  1.163022e-03
 11.4891   11.4891	-1.184613e-03  1.267503e-03
 11.5758   11.5758	-1.000373e-03  1.093849e-03
 11.6619   11.6619	-9.527144e-04  1.189281e-03
 11.7047   11.7047	-1.415542e-03  1.301789e-03
 11.7473   11.7473	-9.740712e-04  1.170687e-03
 12.0000   12.0000	-1.142067e-03  1.244506e-03
 12.1244   12.1244	-4.208080e-04  1.135995e-03
 12.2066   12.2066	-1.080384e-03  1.160307e-03
 12.3693   12.3693	-1.444542e-03  1.128242e-03
 12.7279   12.7279	-7.652060e-04  1.186459e-03
 12.8062   12.8062	-1.296201e-03  1.144441e-03
 13.3041   13.3041	-6.691397e-04  1.282802e-03
 13.8564   13.8564	-6.468404e-04  1.421422e-03


==> ancillary/data/l164f21b7280m00142m0284/l164f21b7280m00142m0284_V1.dat <==
 0.0000   0.0000	-2.697066e+00  7.156769e-04
 1.0000   0.9599	-1.090909e+00  8.074989e-04
 1.4142   1.4333	-6.509315e-01  8.506763e-04
 1.7321   1.7865	-4.558357e-01  9.408729e-04
 2.0000   1.9401	-3.878097e-01  8.704808e-04
 2.2361   2.2247	-2.924600e-01  8.961888e-04
 2.4495   2.4648	-2.309708e-01  9.640514e-04
 2.8284   2.8267	-1.606204e-01  9.971742e-04
 3.0000   2.9948	-1.372410e-01  9.555390e-04
 3.1623   3.1502	-1.171093e-01  9.604904e-04
 3.3166   3.3138	-9.930933e-02  9.754888e-04
 3.4641   3.4758	-8.385532e-02  1.129017e-03
 3.6056   3.6019	-7.447968e-02  1.032028e-03
 3.7417   3.7434	-6.468012e-02  1.053062e-03
 4.0000   3.9905	-5.108506e-02  1.011002e-03
 4.1231   4.1189	-4.439949e-02  9.526241e-04
 4.2426   4.2380	-3.953195e-02  1.009974e-03
 4.3589   4.3585	-3.539519e-02  1.089041e-03
 4.4721   4.4664	-3.143615e-02  1.060201e-03
 4.5826   4.5786	-2.790116e-02  1.013564e-03
 4.6904   4.6914	-2.469660e-02  1.082842e-03
 4.8990   4.8963	-2.002415e-02  9.720981e-04
 5.0000   4.9934	-1.857917e-02  1.015635e-03
 5.0990   5.0990	-1.659281e-02  1.014738e-03
 5.1962   5.1962	-1.476475e-02  1.055999e-03
 5.3852   5.3852	-1.219827e-02  1.065815e-03
 5.4772   5.4772	-1.105445e-02  1.056841e-03
 5.6569   5.6569	-9.285240e-03  1.063815e-03
 5.7446   5.7446	-8.417972e-03  1.007966e-03
 5.8310   5.8310	-7.860885e-03  1.031208e-03
 5.9161   5.9161	-6.953301e-03  1.066136e-03
 6.0000   6.0000	-7.032032e-03  1.040319e-03
 6.0828   6.0828	-6.180475e-03  1.142237e-03
 6.1644   6.1644	-5.472261e-03  1.042654e-03
 6.3246   6.3246	-4.705716e-03  1.075217e-03
 6.4031   6.4031	-4.363189e-03  1.063890e-03
 6.4807   6.4807	-4.420209e-03  1.097179e-03
 6.5574   6.5574	-3.721898e-03  1.004791e-03
 6.6332   6.6332	-3.543621e-03  1.088079e-03
 6.7082   6.7082	-3.305773e-03  1.098872e-03
 6.7823   6.7823	-2.870323e-03  1.124238e-03
 6.9282   6.9282	-2.106758e-03  1.082616e-03
 7.0000   7.0000	-2.378459e-03  1.089800e-03
 7.0711   7.0711	-2.342623e-03  1.068446e-03
 7.1414   7.1414	-2.287482e-03  1.180599e-03
 7.2111   7.2111	-1.899511e-03  1.109067e-03
 7.2801   7.2801	-1.573129e-03  1.144950e-03
 7.3485   7.3485	-1.592664e-03  1.118603e-03
 7.4833   7.4833	-1.445908e-03  1.132079e-03
 7.5498   7.5498	-1.598061e-03  1.125698e-03
 7.6158   7.6158	-1.433718e-03  1.071312e-03
 7.6811   7.6811	-1.415357e-03  1.132443e-03
 7.8102   7.8102	-1.106360e-03  1.073965e-03
 7.8740   7.8740	-1.343892e-03  1.131648e-03
 8.0000   8.0000	-2.204169e-03  1.088417e-03
 8.0623   8.0623	-1.420925e-03  1.116047e-03
 8.1240   8.1240	-1.118625e-03  1.112520e-03
 8.1854   8.1854	-1.530987e-03  1.187694e-03
 8.2462   8.2462	-1.343368e-03  1.140687e-03
 8.3066   8.3066	-1.008782e-03  1.205396e-03
 8.3666   8.3666	-9.512458e-04  1.150204e-03
 8.4853   8.4853	-6.869375e-04  1.179472e-03
 8.5440   8.5440	-6.425545e-04  1.128625e-03
 8.6023   8.6023	-8.845218e-04  1.129406e-03
 8.6603   8.6603	-1.040893e-03  1.138068e-03
 8.7178   8.7178	-8.416343e-04  1.134794e-03
 8.7750   8.7750	-9.351402e-04  1.159881e-03
 8.8318   8.8318	-8.232602e-04  1.088831e-03
 8.9443   8.9443	-2.431090e-04  1.125399e-03
 9.0000   9.0000	-8.937959e-04  1.090562e-03
 9.0554   9.0554	-4.178220e-04  1.148458e-03
 9.1104   9.1104	-6.798968e-04  1.099558e-03
 9.1652   9.1652	-9.949850e-04  1.108936e-03
 9.2195   9.2195	-1.510479e-04  1.082106e-03
 9.2736   9.2736	-7.704530e-04  1.150797e-03
 9.3808   9.3808	-6.239233e-04  1.145133e-03
 9.4340   9.4340	-6.306000e-04  1.109712e-03
 9.4868   9.4868	-6.359695e-04  1.140213e-03
 9.6437   9.6437	-6.275746e-04  1.091849e-03
 9.6954   9.6954	-7.320377e-04  1.142432e-03
 9.7980   9.7980	-3.356820e-04  1.090783e-03
 9.8489   9.8489	-7.378752e-04  1.163476e-03
 9.8995   9.8995	-2.787772e-04  1.096259e-03
 9.9499   9.9499	-3.203567e-04  1.112583e-03
 10.0000   10.0000	-2.348721e-04  1.098486e-03
 10.0499   10.0499	-3.953885e-04  1.064855e-03
 10.0995   10.0995	-4.504237e-04  1.089724e-03
 10.1980   10.1980	-4.615012e-04  1.056644e-03
 10.2470   10.2470	-4.267441e-04  1.114118e-03
 10.3441   10.3441	 4.137983e-06  1.143081e-03
 10.3923   10.3923	-2.585501e-04  1.101796e-03
 10.4403   10.4403	-6.889299e-04  1.107565e-03
 10.4881   10.4881	-2.263142e-04  1.108958e-03
 10.6301   10.6301	 6.298699e-05  1.172801e-03
 10.6771   10.6771	-2.148165e-04  1.081099e-03
 10.7703   10.7703	-5.368312e-05  1.105718e-03
 10.8167   10.8167	-3.558804e-04  1.090615e-03
 11.0000   11.0000	-4.988858e-04  1.104903e-03
 11.0454   11.0454	-2.734021e-04  1.046795e-03
 11.0905   11.0905	-2.745809e-04  1.031909e-03
 11.1803   11.1803	 1.191704e-05  1.102887e-03
 11.3137   11.3137	-1.478715e-04  1.116127e-03
 11.3578   11.3578	-2.401920e-04  1.038337e-03
 11.4891   11.4891	-5.238715e-04  1.051185e-03
 11.5758   11.5758	-3.987606e-05  1.121711e-03
 11.6619   11.6619	 8.949194e-05  1.093065e-03
 11.7047   11.7047	-1.420703e-04  1.039905e-03
 11.7473   11.7473	-1.419655e-04  1.128536e-03
 12.0000   12.0000	 1.116973e-04  1.106604e-03
 12.1244   12.1244	 2.251390e-04  1.300077e-03
 12.2066   12.2066	 2.825725e-05  1.138598e-03
 12.3693   12.3693	-5.439192e-04  1.113473e-03
 12.7279   12.7279	 2.229768e-05  1.211960e-03
 12.8062   12.8062	-6.891235e-04  1.195817e-03
 13.3041   13.3041	 4.517875e-04  1.293587e-03
 13.8564   13.8564	 1.502339e-03  1.441830e-03


==> ancillary/data/l164f21b7280m00142m0284/l164f21b7280m00142m0284_Va.dat <==
 0.0000   0.0000	-8.294341e-01  7.239895e-04
 1.0000   0.9599	-1.134298e-01  1.001472e-03
 1.4142   1.4333	-4.093511e-02  1.055635e-03
 1.7321   1.7865	-2.123501e-02  1.081596e-03
 2.0000   1.9401	-1.708311e-02  1.087413e-03
 2.2361   2.2247	-1.067725e-02  1.081418e-03
 2.4495   2.4648	-7.235079e-03  1.056019e-03
 2.8284   2.8267	-4.337553e-03  1.064434e-03
 3.0000   2.9948	-3.332227e-03  1.053095e-03
 3.1623   3.1502	-2.652328e-03  1.076771e-03
 3.3166   3.3138	-2.113934e-03  1.067868e-03
 3.4641   3.4758	-1.429867e-03  1.064116e-03
 3.6056   3.6019	-1.483364e-03  1.080094e-03
 3.7417   3.7434	-1.065824e-03  1.100304e-03
 4.0000   3.9905	-8.074542e-04  1.043254e-03
 4.1231   4.1189	-7.673430e-04  1.032768e-03
 4.2426   4.2380	-6.508716e-04  1.098796e-03
 4.3589   4.3585	-5.382586e-04  1.100924e-03
 4.4721   4.4664	-7.252239e-04  1.079689e-03
 4.5826   4.5786	-4.945800e-04  1.108185e-03
 4.6904   4.6914	-4.157845e-05  1.114216e-03
 4.8990   4.8963	-2.774298e-04  1.103212e-03
 5.0000   4.9934	-4.190627e-04  1.077663e-03
 5.0990   5.0990	-2.242205e-04  1.085184e-03
 5.1962   5.1962	-2.063718e-05  1.078140e-03
 5.3852   5.3852	-2.294359e-04  1.106870e-03
 5.4772   5.4772	-2.655438e-04  1.102453e-03
 5.6569   5.6569	 2.822548e-05  1.129121e-03
 5.7446   5.7446	-1.986027e-04  1.101716e-03
 5.8310   5.8310	-1.242432e-04  1.113889e-03
 5.9161   5.9161	-4.400516e-05  1.107268e-03
 6.0000   6.0000	-2.018662e-04  1.093657e-03
 6.0828   6.0828	 4.820365e-06  1.098150e-03
 6.1644   6.1644	-1.178620e-04  1.082980e-03
 6.3246   6.3246	-3.990646e-05  1.105384e-03
 6.4031   6.4031	-1.085396e-04  1.111788e-03
 6.4807   6.4807	-1.961185e-04  1.107823e-03
 6.5574   6.5574	-1.151184e-04  1.055375e-03
 6.6332   6.6332	-1.806226e-04  1.108738e-03
 6.7082   6.7082	-5.602091e-05  1.098057e-03
 6.7823   6.7823	 8.780170e-05  1.099034e-03
 6.9282   6.9282	 4.329735e-04  1.073125e-03
 7.0000   7.0000	-8.025959e-05  1.085237e-03
 7.0711   7.0711	-4.602240e-05  1.084983e-03
 7.1414   7.1414	-1.446370e-04  1.098143e-03
 7.2111   7.2111	-5.176533e-05  1.105945e-03
 7.2801   7.2801	 1.265137e-04  1.094196e-03
 7.3485   7.3485	-8.311704e-05  1.080270e-03
 7.4833   7.4833	 2.013278e-05  1.102472e-03
 7.5498   7.5498	-1.443118e-04  1.070854e-03
 7.6158   7.6158	-8.601940e-05  1.098836e-03
 7.6811   7.6811	 1.321837e-05  1.095098e-03
 7.8102   7.8102	-7.402417e-05  1.072060e-03
 7.8740   7.8740	-7.298303e-05  1.083336e-03
 8.0000   8.0000	-2.820188e-04  1.056619e-03
 8.0623   8.0623	-1.003404e-04  1.096434e-03
 8.1240   8.1240	-9.706617e-05  1.079537e-03
 8.1854   8.1854	-8.827481e-06  1.083728e-03
 8.2462   8.2462	-1.068565e-04  1.102962e-03
 8.3066   8.3066	-1.584213e-05  1.121460e-03
 8.3666   8.3666	-1.099118e-04  1.092862e-03
 8.4853   8.4853	-3.424385e-05  1.129582e-03
 8.5440   8.5440	 3.582858e-05  1.090412e-03
 8.6023   8.6023	-4.294663e-05  1.095751e-03
 8.6603   8.6603	 6.215842e-05  1.105392e-03
 8.7178   8.7178	 8.706526e-05  1.060429e-03
 8.7750   8.7750	-1.980532e-04  1.087721e-03
 8.8318   8.8318	 1.195889e-04  1.042726e-03
 8.9443   8.9443	 8.003788e-05  1.085849e-03
 9.0000   9.0000	-1.024812e-04  1.096615e-03
 9.0554   9.0554	 2.143030e-04  1.127469e-03
 9.1104   9.1104	-8.531970e-05  1.061601e-03
 9.1652   9.1652	-1.927770e-04  1.095156e-03
 9.2195   9.2195	-2.977124e-05  1.081140e-03
 9.2736   9.2736	-2.217637e-05  1.078000e-03
 9.3808   9.3808	-1.659400e-04  1.086826e-03
 9.4340   9.4340	-4.803958e-05  1.078648e-03
 9.4868   9.4868	 2.121230e-05  1.087068e-03
 9.6437   9.6437	-5.012657e-05  1.072918e-03
 9.6954   9.6954	-1.141094e-04  1.085667e-03
 9.7980   9.7980	 5.892233e-05  1.061353e-03
 9.8489   9.8489	-2.334107e-04  1.073278e-03
 9.8995   9.8995	-8.388134e-06  1.082289e-03
 9.9499   9.9499	-4.795794e-05  1.093155e-03
 10.0000   10.0000	 4.597790e-05  1.050685e-03
 10.0499   10.0499	 5.262405e-05  1.055782e-03
 10.0995   10.0995	 3.798348e-04  1.048028e-03
 10.1980   10.1980	-5.524907e-07  1.074069e-03
 10.2470   10.2470	-3.886905e-05  1.096010e-03
 10.3441   10.3441	 9.064641e-06  1.062603e-03
 10.3923   10.3923	-3.495177e-05  1.029952e-03
 10.4403   10.4403	-1.839965e-04  1.099411e-03
 10.4881   10.4881	-7.353857e-05  1.083851e-03
 10.6301   10.6301	 6.419109e-05  1.082412e-03
 10.6771   10.6771	-3.327846e-05  1.078519e-03
 10.7703   10.7703	 2.809031e-05  1.087603e-03
 10.8167   10.8167	 2.684646e-06  1.064592e-03
 11.0000   11.0000	 3.636041e-05  1.061675e-03
 11.0454   11.0454	-7.032723e-05  1.047394e-03
 11.0905   11.0905	 2.794356e-05  1.034132e-03
 11.1803   11.1803	-6.629552e-06  1.099581e-03
 11.3137   11.3137	-1.277919e-04  1.074258e-03
 11.3578   11.3578	-1.103819e-04  1.066896e-03
 11.4891   11.4891	-1.168842e-04  1.035461e-03
 11.5758   11.5758	-3.041874e-04  1.072874e-03
 11.6619   11.6619	-1.453312e-05  1.061127e-03
 11.7047   11.7047	 1.943957e-05  1.060844e-03
 11.7473   11.7473	-2.664463e-05  1.091193e-03
 12.0000   12.0000	-2.430746e-05  1.087006e-03
 12.1244   12.1244	-2.770133e-04  1.138407e-03
 12.2066   12.2066	-1.795706e-04  1.065335e-03
 12.3693   12.3693	-1.706033e-04  1.093901e-03
 12.7279   12.7279	 1.805281e-05  1.092314e-03
 12.8062   12.8062	-4.204274e-04  1.090102e-03
 13.3041   13.3041	 1.416500e-04  1.076033e-03
 13.8564   13.8564	 5.897225e-04  1.182911e-03


==> ancillary/data/l164f21b7596m00101m0202/l164f21b7596m00101m0202_V1.dat <==
     0   0.0000	-2.453383e+00  5.318402e-04
 10000   0.9599	-9.754595e-01  5.254778e-04
 10100   1.4334	-5.831892e-01  5.662702e-04
 10101   1.7866	-4.115028e-01  5.731171e-04
 20000   1.9402	-3.514282e-01  5.766156e-04
 20100   2.2249	-2.671604e-01  6.267859e-04
 20101   2.4651	-2.126539e-01  6.772378e-04
 20200   2.8272	-1.499915e-01  6.808928e-04
 20201   3.0123	-1.259014e-01  7.063258e-04
 20202   3.4769	-8.080872e-02  7.363442e-04
 30000   2.9788	-1.313856e-01  6.529169e-04
 30100   3.1510	-1.105760e-01  6.735151e-04
 30101   3.3148	-9.432547e-02  7.616040e-04
 30200   3.6032	-7.114447e-02  7.485066e-04
 30201   3.7450	-6.225965e-02  7.679515e-04
 30202   4.1295	-4.298634e-02  6.960671e-04
 30300   4.2422	-3.819694e-02  7.522495e-04
 30301   4.3585	-3.421959e-02  7.207742e-04
 30302   4.6914	-2.476892e-02  7.524546e-04
 30303   5.1962	-1.509227e-02  8.364327e-04
 40000   3.9926	-4.944367e-02  8.081194e-04
 40100   4.1170	-4.345182e-02  7.461371e-04
 40101   4.2389	-3.859544e-02  7.093239e-04
 40200   4.4664	-3.049135e-02  7.847467e-04
 40201   4.5786	-2.754599e-02  7.524000e-04
 40202   4.8963	-1.999461e-02  7.621230e-04
 40300   4.9934	-1.793363e-02  7.493792e-04
 40301   5.0990	-1.645791e-02  7.843529e-04
 40302   5.3852	-1.254492e-02  7.618754e-04
 40303   5.8310	-7.932665e-03  7.679822e-04
 40400   5.6569	-9.038103e-03  7.912588e-04
 40401   5.7446	-8.357195e-03  7.664465e-04
 40402   6.0000	-6.364837e-03  8.514686e-04
 40403   6.4031	-4.064596e-03  7.819608e-04
 40404   6.9282	-1.831675e-03  7.815261e-04


==> ancillary/data/l164f21b7596m00101m0202/l164f21b7596m00101m0202_Va.dat <==
     0   0.0000	-6.683088e-01  5.928137e-04
 10000   0.9599	-8.552139e-02  7.431912e-04
 10100   1.4334	-2.985482e-02  7.918872e-04
 10101   1.7866	-1.534316e-02  7.905513e-04
 20000   1.9402	-1.181983e-02  7.879239e-04
 20100   2.2249	-7.038749e-03  8.079876e-04
 20101   2.4651	-4.461223e-03  8.331677e-04
 20200   2.8272	-2.147250e-03  8.181101e-04
 20201   3.0123	-1.386426e-03  8.234129e-04
 20202   3.4769	-6.814042e-05  8.151697e-04
 30000   2.9788	-1.463251e-03  8.034363e-04
 30100   3.1510	-9.343346e-04  8.105656e-04
 30101   3.3148	-4.069842e-04  8.315150e-04
 30200   3.6032	 8.355670e-05  8.184212e-04
 30201   3.7450	 2.390434e-04  8.437808e-04
 30202   4.1295	 6.244187e-04  7.993207e-04
 30300   4.2422	 6.088746e-04  8.362875e-04
 30301   4.3585	 6.124835e-04  8.258826e-04
 30302   4.6914	 1.064284e-03  8.351830e-04
 30303   5.1962	 1.275515e-03  8.650600e-04
 40000   3.9926	 5.423164e-04  8.208582e-04
 40100   4.1170	 6.395654e-04  8.170860e-04
 40101   4.2389	 7.974583e-04  8.080188e-04
 40200   4.4664	 8.560525e-04  8.346217e-04
 40201   4.5786	 8.449321e-04  8.395872e-04
 40202   4.8963	 9.891524e-04  8.428951e-04
 40300   4.9934	 1.040235e-03  8.102326e-04
 40301   5.0990	 1.027875e-03  8.517074e-04
 40302   5.3852	 1.117876e-03  8.131759e-04
 40303   5.8310	 1.128634e-03  8.437509e-04
 40400   5.6569	 1.089443e-03  8.215736e-04
 40401   5.7446	 1.045529e-03  8.073786e-04
 40402   6.0000	 1.142098e-03  8.536723e-04
 40403   6.4031	 1.148607e-03  8.048266e-04
 40404   6.9282	 1.189738e-03  7.888970e-04


==> ancillary/data/l164f21b7825m00082m0164/l164f21b7825m00082m0164_V1.dat <==
 0.0000   0.0000	-2.307932e+00  4.842344e-04
 1.0000   0.9599	-9.087212e-01  4.828576e-04
 1.4142   1.4333	-5.440750e-01  5.392879e-04
 1.7321   1.7865	-3.854956e-01  5.908357e-04
 2.0000   1.9401	-3.305752e-01  5.323435e-04
 2.2361   2.2247	-2.526616e-01  5.617622e-04
 2.4495   2.4648	-2.023534e-01  6.133197e-04
 2.8284   2.8267	-1.442717e-01  6.412374e-04
 3.0000   2.9948	-1.241244e-01  6.201792e-04
 3.1623   3.1502	-1.077051e-01  6.152962e-04
 3.3166   3.3138	-9.225406e-02  6.562154e-04
 3.4641   3.4758	-7.885516e-02  7.020849e-04
 3.6056   3.6019	-7.046273e-02  6.544786e-04
 3.7417   3.7434	-6.157209e-02  6.568680e-04
 4.0000   3.9905	-4.948922e-02  6.342338e-04
 4.1231   4.1189	-4.356398e-02  6.491838e-04
 4.2426   4.2380	-3.891032e-02  6.155047e-04
 4.3589   4.3585	-3.449178e-02  6.578973e-04
 4.4721   4.4664	-3.143597e-02  6.179877e-04
 4.5826   4.5786	-2.839534e-02  6.162725e-04
 4.6904   4.6914	-2.524685e-02  6.527596e-04
 4.8990   4.8963	-2.086972e-02  6.251754e-04
 5.0000   4.9934	-1.898165e-02  6.433641e-04
 5.0990   5.0990	-1.728002e-02  6.182756e-04
 5.1962   5.1962	-1.587415e-02  7.199720e-04
 5.3852   5.3852	-1.312144e-02  6.412814e-04
 5.4772   5.4772	-1.215821e-02  6.448317e-04
 5.6569   5.6569	-9.952595e-03  6.485913e-04
 5.7446   5.7446	-9.309064e-03  6.566507e-04
 5.8310   5.8310	-8.429959e-03  6.298634e-04
 5.9161   5.9161	-7.569008e-03  6.460016e-04
 6.0000   6.0000	-7.145036e-03  6.844741e-04
 6.0828   6.0828	-6.901693e-03  6.608620e-04
 6.1644   6.1644	-6.063464e-03  6.705005e-04
 6.3246   6.3246	-5.211938e-03  6.726702e-04
 6.4031   6.4031	-4.538544e-03  6.435571e-04
 6.4807   6.4807	-4.358151e-03  6.310834e-04
 6.5574   6.5574	-4.048588e-03  6.745055e-04
 6.6332   6.6332	-3.608953e-03  7.049615e-04
 6.7082   6.7082	-3.310167e-03  6.334208e-04
 6.7823   6.7823	-3.153266e-03  6.766122e-04
 6.9282   6.9282	-2.422182e-03  7.737499e-04
 7.0000   7.0000	-2.718545e-03  6.574073e-04
 7.0711   7.0711	-2.473842e-03  6.513591e-04
 7.1414   7.1414	-2.198727e-03  6.644822e-04
 7.2111   7.2111	-1.683356e-03  6.144013e-04
 7.2801   7.2801	-1.898984e-03  6.700275e-04
 7.3485   7.3485	-1.732686e-03  6.732757e-04
 7.4833   7.4833	-1.330820e-03  6.900476e-04
 7.5498   7.5498	-1.277175e-03  7.108969e-04
 7.6158   7.6158	-1.111539e-03  6.888780e-04
 7.6811   7.6811	-1.244086e-03  6.680007e-04
 7.8102   7.8102	-6.832160e-04  6.504255e-04
 7.8740   7.8740	-8.772005e-04  6.543242e-04
 8.0000   8.0000	-2.176206e-03  7.162236e-04
 8.0623   8.0623	-1.052213e-03  6.432716e-04
 8.1240   8.1240	-9.348536e-04  6.529042e-04
 8.1854   8.1854	-6.932721e-04  6.744836e-04
 8.2462   8.2462	-9.924311e-04  6.548809e-04
 8.3066   8.3066	-8.325906e-04  6.550830e-04
 8.3666   8.3666	-3.981192e-04  6.653974e-04
 8.4853   8.4853	-6.645440e-04  6.310397e-04
 8.5440   8.5440	-6.821212e-04  6.557753e-04
 8.6023   8.6023	-3.824604e-04  6.508453e-04
 8.6603   8.6603	-3.075778e-04  6.496164e-04
 8.7178   8.7178	-3.716817e-04  6.197586e-04
 8.7750   8.7750	-4.103722e-04  6.698285e-04
 8.8318   8.8318	 1.536547e-05  6.518193e-04
 8.9443   8.9443	-3.866022e-04  6.262208e-04
 9.0000   9.0000	-2.098848e-04  6.661211e-04
 9.0554   9.0554	-3.189837e-04  6.646062e-04
 9.1104   9.1104	 1.651880e-04  6.817136e-04
 9.1652   9.1652	-3.333559e-04  6.659449e-04
 9.2195   9.2195	 7.071210e-05  6.206704e-04
 9.2736   9.2736	-3.831507e-05  6.335280e-04
 9.3808   9.3808	-1.272012e-04  6.975158e-04
 9.4340   9.4340	-8.213256e-05  6.339012e-04
 9.4868   9.4868	 2.773991e-05  6.495294e-04
 9.6437   9.6437	-3.521775e-05  6.378920e-04
 9.6954   9.6954	 1.376306e-04  6.572114e-04
 9.7980   9.7980	 2.022365e-05  6.707725e-04
 9.8489   9.8489	 2.245090e-04  6.735699e-04
 9.8995   9.8995	 1.044966e-04  6.313508e-04
 9.9499   9.9499	 9.429604e-05  6.695606e-04
 10.0000   10.0000	 4.044803e-05  6.131693e-04
 10.0499   10.0499	 2.087398e-04  6.503118e-04
 10.0995   10.0995	 7.173439e-06  7.042976e-04
 10.1980   10.1980	 7.443407e-05  6.578723e-04
 10.2470   10.2470	 2.806545e-05  6.659395e-04
 10.3441   10.3441	 3.087852e-04  7.037740e-04
 10.3923   10.3923	 1.856027e-04  7.305567e-04
 10.4403   10.4403	 3.686119e-04  6.651945e-04
 10.4881   10.4881	 2.552677e-04  6.630585e-04
 10.6301   10.6301	 3.382241e-04  6.353840e-04
 10.6771   10.6771	 1.400488e-04  6.684024e-04
 10.7703   10.7703	 8.408832e-05  6.944440e-04
 10.8167   10.8167	 9.245959e-06  6.959853e-04
 11.0000   11.0000	 5.070367e-04  6.599949e-04
 11.0454   11.0454	 8.933216e-05  7.116719e-04
 11.0905   11.0905	 3.352815e-04  6.461035e-04
 11.1803   11.1803	 2.683963e-04  6.663093e-04
 11.3137   11.3137	 5.541707e-04  6.724804e-04
 11.3578   11.3578	 3.017226e-04  6.698635e-04
 11.4891   11.4891	 1.131743e-05  6.602251e-04
 11.5758   11.5758	 5.665047e-04  6.674602e-04
 11.6619   11.6619	 3.499152e-04  6.509394e-04
 11.7047   11.7047	 1.625564e-04  6.901768e-04
 11.7473   11.7473	 2.475148e-04  6.633016e-04
 12.0000   12.0000	 5.733573e-05  6.896023e-04
 12.1244   12.1244	 5.562750e-04  7.129612e-04
 12.2066   12.2066	 4.569812e-04  6.586095e-04
 12.3693   12.3693	 1.739391e-04  6.245258e-04
 12.7279   12.7279	 5.067238e-04  7.004473e-04
 12.8062   12.8062	 3.648231e-04  6.461750e-04
 13.3041   13.3041	 4.758524e-04  6.368214e-04
 13.8564   13.8564	 6.806492e-04  7.006741e-04


==> ancillary/data/l164f21b7825m00082m0164/l164f21b7825m00082m0164_Va.dat <==
 0.0000   0.0000	-5.808914e-01  4.902263e-04
 1.0000   0.9599	-7.315430e-02  5.757731e-04
 1.4142   1.4333	-2.587129e-02  6.049462e-04
 1.7321   1.7865	-1.354758e-02  6.113591e-04
 2.0000   1.9401	-1.064365e-02  5.891041e-04
 2.2361   2.2247	-6.621745e-03  5.982024e-04
 2.4495   2.4648	-4.458821e-03  6.037271e-04
 2.8284   2.8267	-2.512993e-03  5.943282e-04
 3.0000   2.9948	-1.926491e-03  6.101203e-04
 3.1623   3.1502	-1.556951e-03  5.939256e-04
 3.3166   3.3138	-1.119543e-03  5.833937e-04
 3.4641   3.4758	-7.426278e-04  6.148684e-04
 3.6056   3.6019	-6.011938e-04  6.091939e-04
 3.7417   3.7434	-5.152063e-04  6.076291e-04
 4.0000   3.9905	-2.620692e-04  6.207634e-04
 4.1231   4.1189	-1.764121e-04  6.093153e-04
 4.2426   4.2380	-8.160078e-05  5.917913e-04
 4.3589   4.3585	 4.490543e-05  6.159451e-04
 4.4721   4.4664	 1.050330e-04  6.014753e-04
 4.5826   4.5786	 6.494165e-05  6.046968e-04
 4.6904   4.6914	 1.223030e-04  5.961859e-04
 4.8990   4.8963	 2.059759e-04  6.241974e-04
 5.0000   4.9934	 2.737940e-04  6.086303e-04
 5.0990   5.0990	 2.945532e-04  5.987995e-04
 5.1962   5.1962	 2.544598e-04  6.092498e-04
 5.3852   5.3852	 3.615707e-04  6.025187e-04
 5.4772   5.4772	 2.675093e-04  6.025620e-04
 5.6569   5.6569	 4.415420e-04  6.010210e-04
 5.7446   5.7446	 3.189037e-04  6.144818e-04
 5.8310   5.8310	 3.410309e-04  5.911740e-04
 5.9161   5.9161	 3.671905e-04  6.018352e-04
 6.0000   6.0000	 3.436286e-04  6.043045e-04
 6.0828   6.0828	 2.758031e-04  5.957125e-04
 6.1644   6.1644	 3.595796e-04  5.862039e-04
 6.3246   6.3246	 4.575415e-04  6.002535e-04
 6.4031   6.4031	 4.372771e-04  5.938945e-04
 6.4807   6.4807	 3.975178e-04  6.021953e-04
 6.5574   6.5574	 4.224810e-04  6.021091e-04
 6.6332   6.6332	 3.713418e-04  5.989730e-04
 6.7082   6.7082	 3.970678e-04  6.059103e-04
 6.7823   6.7823	 3.292501e-04  6.179598e-04
 6.9282   6.9282	 4.001208e-04  6.297739e-04
 7.0000   7.0000	 3.324059e-04  5.994447e-04
 7.0711   7.0711	 3.930709e-04  5.901999e-04
 7.1414   7.1414	 4.384901e-04  5.869798e-04
 7.2111   7.2111	 4.077822e-04  6.056039e-04
 7.2801   7.2801	 3.668235e-04  6.037065e-04
 7.3485   7.3485	 3.966349e-04  5.945697e-04
 7.4833   7.4833	 4.422472e-04  6.100135e-04
 7.5498   7.5498	 3.769172e-04  6.199525e-04
 7.6158   7.6158	 4.430367e-04  6.110685e-04
 7.6811   7.6811	 3.515512e-04  6.051814e-04
 7.8102   7.8102	 4.286186e-04  5.874898e-04
 7.8740   7.8740	 4.156813e-04  6.032344e-04
 8.0000   8.0000	 2.739091e-04  6.165581e-04
 8.0623   8.0623	 3.536700e-04  5.995089e-04
 8.1240   8.1240	 3.930467e-04  6.062770e-04
 8.1854   8.1854	 4.628925e-04  6.109134e-04
 8.2462   8.2462	 4.044697e-04  6.001287e-04
 8.3066   8.3066	 4.403221e-04  6.001985e-04
 8.3666   8.3666	 4.137128e-04  5.989102e-04
 8.4853   8.4853	 4.086544e-04  6.025988e-04
 8.5440   8.5440	 3.902504e-04  6.096899e-04
 8.6023   8.6023	 4.377010e-04  5.961277e-04
 8.6603   8.6603	 4.096104e-04  6.072352e-04
 8.7178   8.7178	 3.619641e-04  5.897373e-04
 8.7750   8.7750	 4.726508e-04  6.092032e-04
 8.8318   8.8318	 4.438905e-04  6.083238e-04
 8.9443   8.9443	 4.517112e-04  5.974823e-04
 9.0000   9.0000	 4.766154e-04  6.041024e-04
 9.0554   9.0554	 6.267909e-04  6.166748e-04
 9.1104   9.1104	 4.485030e-04  6.030774e-04
 9.1652   9.1652	 4.054515e-04  6.154073e-04
 9.2195   9.2195	 4.005257e-04  6.001403e-04
 9.2736   9.2736	 3.914298e-04  6.185619e-04
 9.3808   9.3808	 3.609442e-04  6.103128e-04
 9.4340   9.4340	 4.019655e-04  6.043092e-04
 9.4868   9.4868	 4.691717e-04  6.026682e-04
 9.6437   9.6437	 4.025279e-04  6.008681e-04
 9.6954   9.6954	 4.218086e-04  6.104906e-04
 9.7980   9.7980	 3.270094e-04  6.325860e-04
 9.8489   9.8489	 3.911064e-04  6.171927e-04
 9.8995   9.8995	 4.211287e-04  6.024247e-04
 9.9499   9.9499	 3.912220e-04  6.067719e-04
 10.0000   10.0000	 4.385473e-04  5.921103e-04
 10.0499   10.0499	 4.527308e-04  6.104948e-04
 10.0995   10.0995	 3.809129e-04  6.465835e-04
 10.1980   10.1980	 4.383233e-04  6.065967e-04
 10.2470   10.2470	 4.128817e-04  6.049461e-04
 10.3441   10.3441	 4.656591e-04  6.115637e-04
 10.3923   10.3923	 3.504798e-04  6.204343e-04
 10.4403   10.4403	 5.855184e-04  6.061195e-04
 10.4881   10.4881	 3.575520e-04  5.953494e-04
 10.6301   10.6301	 4.461113e-04  6.033957e-04
 10.6771   10.6771	 3.926498e-04  6.042222e-04
 10.7703   10.7703	 3.974087e-04  6.166753e-04
 10.8167   10.8167	 4.003181e-04  6.238428e-04
 11.0000   11.0000	 4.424999e-04  5.889835e-04
 11.0454   11.0454	 4.352844e-04  6.208148e-04
 11.0905   11.0905	 4.053085e-04  5.867876e-04
 11.1803   11.1803	 4.299776e-04  6.086504e-04
 11.3137   11.3137	 5.053929e-04  6.010347e-04
 11.3578   11.3578	 4.155193e-04  6.092607e-04
 11.4891   11.4891	 3.710414e-04  6.093966e-04
 11.5758   11.5758	 3.912046e-04  5.888481e-04
 11.6619   11.6619	 2.751325e-04  5.761372e-04
 11.7047   11.7047	 4.655820e-04  6.064299e-04
 11.7473   11.7473	 3.891654e-04  6.000190e-04
 12.0000   12.0000	 3.819386e-04  6.290740e-04
 12.1244   12.1244	 3.657374e-04  5.886163e-04
 12.2066   12.2066	 4.316423e-04  5.918486e-04
 12.3693   12.3693	 4.063376e-04  6.010058e-04
 12.7279   12.7279	 3.388815e-04  6.177033e-04
 12.8062   12.8062	 4.131057e-04  5.932357e-04
 13.3041   13.3041	 3.475114e-04  6.003632e-04
 13.8564   13.8564	 4.340476e-04  6.021563e-04


==> ancillary/data/l164f21b9060m0002417m004834/l164f21b9060m0002417m004834_V1.dat <==
 0.0000   0.0000	-1.776936e+00  6.557698e-04
 1.0000   0.9599	-6.757687e-01  6.668577e-04
 1.4142   1.4333	-4.075213e-01  7.188523e-04
 1.7321   1.7865	-2.932357e-01  7.645988e-04
 2.0000   1.9401	-2.539450e-01  7.670014e-04
 2.2361   2.2247	-1.981736e-01  8.156225e-04
 2.4495   2.4648	-1.618777e-01  8.632465e-04
 2.8284   2.8267	-1.192310e-01  8.644780e-04
 3.0000   2.9948	-1.043283e-01  9.222347e-04
 3.1623   3.1502	-9.162523e-02  9.184326e-04
 3.3166   3.3138	-8.033486e-02  9.417237e-04
 3.4641   3.4758	-6.983877e-02  9.797691e-04
 3.6056   3.6019	-6.326149e-02  9.522844e-04
 3.7417   3.7434	-5.655763e-02  1.007610e-03
 4.0000   3.9905	-4.636221e-02  1.051427e-03
 4.1231   4.1189	-4.185977e-02  1.015642e-03
 4.2426   4.2380	-3.797925e-02  1.010510e-03
 4.3589   4.3585	-3.435429e-02  1.070561e-03
 4.4721   4.4664	-3.174728e-02  1.061724e-03
 4.5826   4.5786	-2.896570e-02  1.066002e-03
 4.6904   4.6914	-2.636811e-02  1.059591e-03
 4.8990   4.8963	-2.257631e-02  1.066417e-03
 5.0000   4.9934	-2.080237e-02  1.132384e-03
 5.0990   5.0990	-1.917270e-02  1.112345e-03
 5.1962   5.1962	-1.762783e-02  1.075707e-03
 5.3852   5.3852	-1.533260e-02  1.093428e-03
 5.4772   5.4772	-1.430832e-02  1.060632e-03
 5.6569   5.6569	-1.239713e-02  1.189137e-03
 5.7446   5.7446	-1.164342e-02  1.141477e-03
 5.8310   5.8310	-1.065176e-02  1.127392e-03
 5.9161   5.9161	-1.006368e-02  1.115745e-03
 6.0000   6.0000	-9.433367e-03  1.128421e-03
 6.0828   6.0828	-8.726362e-03  1.142206e-03
 6.1644   6.1644	-8.437032e-03  1.112588e-03
 6.3246   6.3246	-7.350697e-03  1.134229e-03
 6.4031   6.4031	-7.044286e-03  1.138854e-03
 6.4807   6.4807	-6.546593e-03  1.112639e-03
 6.5574   6.5574	-5.981445e-03  1.143547e-03
 6.6332   6.6332	-6.027591e-03  1.060245e-03
 6.7082   6.7082	-5.566574e-03  1.140273e-03
 6.7823   6.7823	-5.571243e-03  1.092167e-03
 6.9282   6.9282	-5.058660e-03  1.160195e-03
 7.0000   7.0000	-4.569261e-03  1.135077e-03
 7.0711   7.0711	-4.465469e-03  1.167019e-03
 7.1414   7.1414	-4.359683e-03  1.158419e-03
 7.2111   7.2111	-3.786139e-03  1.164133e-03
 7.2801   7.2801	-3.958739e-03  1.134329e-03
 7.3485   7.3485	-3.697948e-03  1.146427e-03
 7.4833   7.4833	-3.405643e-03  1.179416e-03
 7.5498   7.5498	-3.291642e-03  1.145368e-03
 7.6158   7.6158	-3.244859e-03  1.155338e-03
 7.6811   7.6811	-3.121974e-03  1.158755e-03
 7.8102   7.8102	-2.669829e-03  1.163690e-03
 7.8740   7.8740	-2.681490e-03  1.166009e-03
 8.0000   8.0000	-3.467006e-03  1.197627e-03
 8.0623   8.0623	-2.793321e-03  1.161261e-03
 8.1240   8.1240	-2.603542e-03  1.126758e-03
 8.1854   8.1854	-2.325987e-03  1.211385e-03
 8.2462   8.2462	-2.705360e-03  1.178674e-03
 8.3066   8.3066	-2.576683e-03  1.154938e-03
 8.3666   8.3666	-2.187769e-03  1.129607e-03
 8.4853   8.4853	-2.313318e-03  1.138663e-03
 8.5440   8.5440	-2.374706e-03  1.161237e-03
 8.6023   8.6023	-2.076883e-03  1.172584e-03
 8.6603   8.6603	-1.779285e-03  1.150899e-03
 8.7178   8.7178	-1.950933e-03  1.130568e-03
 8.7750   8.7750	-1.956682e-03  1.164065e-03
 8.8318   8.8318	-1.896803e-03  1.126830e-03
 8.9443   8.9443	-1.976779e-03  1.144420e-03
 9.0000   9.0000	-1.851006e-03  1.135013e-03
 9.0554   9.0554	-1.994920e-03  1.174845e-03
 9.1104   9.1104	-1.805107e-03  1.147204e-03
 9.1652   9.1652	-1.918681e-03  1.158212e-03
 9.2195   9.2195	-1.471677e-03  1.181734e-03
 9.2736   9.2736	-1.392035e-03  1.123991e-03
 9.3808   9.3808	-1.127459e-03  1.110410e-03
 9.4340   9.4340	-1.604414e-03  1.134613e-03
 9.4868   9.4868	-1.334597e-03  1.130481e-03
 9.6437   9.6437	-1.464823e-03  1.115346e-03
 9.6954   9.6954	-1.286712e-03  1.146439e-03
 9.7980   9.7980	-1.320363e-03  1.163565e-03
 9.8489   9.8489	-1.160959e-03  1.063069e-03
 9.8995   9.8995	-1.302030e-03  1.140670e-03
 9.9499   9.9499	-1.345461e-03  1.132329e-03
 10.0000   10.0000	-1.155258e-03  1.177008e-03
 10.0499   10.0499	-1.148376e-03  1.138367e-03
 10.0995   10.0995	-1.394181e-03  1.127695e-03
 10.1980   10.1980	-1.193967e-03  1.159386e-03
 10.2470   10.2470	-1.062612e-03  1.131675e-03
 10.3441   10.3441	-1.222903e-03  1.168486e-03
 10.3923   10.3923	-8.866412e-04  1.041609e-03
 10.4403   10.4403	-1.187208e-03  1.115933e-03
 10.4881   10.4881	-1.170219e-03  1.091975e-03
 10.6301   10.6301	-1.231593e-03  1.199217e-03
 10.6771   10.6771	-1.108181e-03  1.153000e-03
 10.7703   10.7703	-9.716686e-04  1.124027e-03
 10.8167   10.8167	-1.036975e-03  1.162937e-03
 11.0000   11.0000	-1.093776e-03  1.075538e-03
 11.0454   11.0454	-8.139808e-04  1.164237e-03
 11.0905   11.0905	-1.206206e-03  1.113701e-03
 11.1803   11.1803	-1.148330e-03  1.145771e-03
 11.3137   11.3137	-1.056462e-03  1.237466e-03
 11.3578   11.3578	-8.848800e-04  1.176570e-03
 11.4891   11.4891	-1.039944e-03  1.173950e-03
 11.5758   11.5758	-8.022719e-04  1.095418e-03
 11.6619   11.6619	-9.762692e-04  1.160721e-03
 11.7047   11.7047	-9.823891e-04  1.163781e-03
 11.7473   11.7473	-1.053520e-03  1.148292e-03
 12.0000   12.0000	-9.930904e-04  1.193023e-03
 12.1244   12.1244	-8.322486e-04  1.192476e-03
 12.2066   12.2066	-6.564817e-04  1.132701e-03
 12.3693   12.3693	-9.052842e-04  1.139852e-03
 12.7279   12.7279	-7.361025e-04  1.190765e-03
 12.8062   12.8062	-7.786518e-04  1.139192e-03
 13.3041   13.3041	-6.706074e-04  1.226774e-03
 13.8564   13.8564	-5.220694e-04  1.212851e-03


==> ancillary/data/l164f21b9060m0002417m004834/l164f21b9060m0002417m004834_Va.dat <==
 0.0000   0.0000	-3.156523e-01  9.145188e-04
 1.0000   0.9599	-3.787113e-02  1.073878e-03
 1.4142   1.4333	-1.423942e-02  1.103325e-03
 1.7321   1.7865	-8.102862e-03  1.117158e-03
 2.0000   1.9401	-6.493939e-03  1.123838e-03
 2.2361   2.2247	-4.481857e-03  1.125090e-03
 2.4495   2.4648	-3.430316e-03  1.123863e-03
 2.8284   2.8267	-2.375868e-03  1.130904e-03
 3.0000   2.9948	-2.192166e-03  1.130250e-03
 3.1623   3.1502	-1.800686e-03  1.122896e-03
 3.3166   3.3138	-1.661100e-03  1.124343e-03
 3.4641   3.4758	-1.514163e-03  1.140026e-03
 3.6056   3.6019	-1.296588e-03  1.129893e-03
 3.7417   3.7434	-1.350075e-03  1.139583e-03
 4.0000   3.9905	-1.149068e-03  1.118006e-03
 4.1231   4.1189	-1.102680e-03  1.133515e-03
 4.2426   4.2380	-1.002887e-03  1.127031e-03
 4.3589   4.3585	-1.054881e-03  1.129169e-03
 4.4721   4.4664	-9.520712e-04  1.137976e-03
 4.5826   4.5786	-9.194089e-04  1.142195e-03
 4.6904   4.6914	-9.618323e-04  1.113978e-03
 4.8990   4.8963	-9.785144e-04  1.144408e-03
 5.0000   4.9934	-9.201237e-04  1.142765e-03
 5.0990   5.0990	-9.061280e-04  1.140765e-03
 5.1962   5.1962	-8.222184e-04  1.138729e-03
 5.3852   5.3852	-8.698694e-04  1.150500e-03
 5.4772   5.4772	-8.254118e-04  1.131429e-03
 5.6569   5.6569	-9.079901e-04  1.141283e-03
 5.7446   5.7446	-8.444610e-04  1.168822e-03
 5.8310   5.8310	-7.704528e-04  1.141435e-03
 5.9161   5.9161	-8.189224e-04  1.129674e-03
 6.0000   6.0000	-8.174330e-04  1.130832e-03
 6.0828   6.0828	-7.585104e-04  1.138593e-03
 6.1644   6.1644	-8.150975e-04  1.127164e-03
 6.3246   6.3246	-7.516837e-04  1.138141e-03
 6.4031   6.4031	-8.192479e-04  1.142653e-03
 6.4807   6.4807	-8.344710e-04  1.135344e-03
 6.5574   6.5574	-8.043358e-04  1.129247e-03
 6.6332   6.6332	-7.867218e-04  1.142088e-03
 6.7082   6.7082	-7.623824e-04  1.127502e-03
 6.7823   6.7823	-7.848220e-04  1.131051e-03
 6.9282   6.9282	-8.338510e-04  1.129103e-03
 7.0000   7.0000	-7.406645e-04  1.125255e-03
 7.0711   7.0711	-8.175233e-04  1.146445e-03
 7.1414   7.1414	-8.192359e-04  1.145018e-03
 7.2111   7.2111	-7.762592e-04  1.134995e-03
 7.2801   7.2801	-8.305871e-04  1.144577e-03
 7.3485   7.3485	-8.205993e-04  1.139115e-03
 7.4833   7.4833	-8.322264e-04  1.151163e-03
 7.5498   7.5498	-7.885262e-04  1.134825e-03
 7.6158   7.6158	-7.074615e-04  1.124956e-03
 7.6811   7.6811	-7.592834e-04  1.129657e-03
 7.8102   7.8102	-8.158412e-04  1.136928e-03
 7.8740   7.8740	-7.944613e-04  1.134970e-03
 8.0000   8.0000	-7.494692e-04  1.143235e-03
 8.0623   8.0623	-7.950637e-04  1.138380e-03
 8.1240   8.1240	-8.059312e-04  1.140134e-03
 8.1854   8.1854	-7.999727e-04  1.135126e-03
 8.2462   8.2462	-7.516278e-04  1.149992e-03
 8.3066   8.3066	-8.134656e-04  1.132521e-03
 8.3666   8.3666	-9.010044e-04  1.124167e-03
 8.4853   8.4853	-7.801473e-04  1.144476e-03
 8.5440   8.5440	-7.626594e-04  1.139235e-03
 8.6023   8.6023	-7.744997e-04  1.138510e-03
 8.6603   8.6603	-7.765012e-04  1.139770e-03
 8.7178   8.7178	-8.232066e-04  1.130804e-03
 8.7750   8.7750	-7.729110e-04  1.141329e-03
 8.8318   8.8318	-8.564197e-04  1.129266e-03
 8.9443   8.9443	-6.942932e-04  1.125154e-03
 9.0000   9.0000	-8.152270e-04  1.135586e-03
 9.0554   9.0554	-7.974140e-04  1.129724e-03
 9.1104   9.1104	-7.797373e-04  1.137226e-03
 9.1652   9.1652	-7.424951e-04  1.130695e-03
 9.2195   9.2195	-7.123779e-04  1.138326e-03
 9.2736   9.2736	-7.471558e-04  1.129954e-03
 9.3808   9.3808	-7.813630e-04  1.123428e-03
 9.4340   9.4340	-7.652959e-04  1.131373e-03
 9.4868   9.4868	-7.360328e-04  1.130089e-03
 9.6437   9.6437	-7.428026e-04  1.125615e-03
 9.6954   9.6954	-7.331776e-04  1.144638e-03
 9.7980   9.7980	-7.363277e-04  1.152007e-03
 9.8489   9.8489	-6.903977e-04  1.094206e-03
 9.8995   9.8995	-7.428982e-04  1.133494e-03
 9.9499   9.9499	-7.660095e-04  1.117622e-03
 10.0000   10.0000	-6.940079e-04  1.154606e-03
 10.0499   10.0499	-7.296236e-04  1.138374e-03
 10.0995   10.0995	-8.038431e-04  1.150360e-03
 10.1980   10.1980	-7.896910e-04  1.155588e-03
 10.2470   10.2470	-7.331690e-04  1.143503e-03
 10.3441   10.3441	-7.469417e-04  1.152677e-03
 10.3923   10.3923	-7.267598e-04  1.089784e-03
 10.4403   10.4403	-7.783464e-04  1.141556e-03
 10.4881   10.4881	-6.927375e-04  1.127608e-03
 10.6301   10.6301	-7.491421e-04  1.151802e-03
 10.6771   10.6771	-7.439777e-04  1.137237e-03
 10.7703   10.7703	-7.259857e-04  1.151604e-03
 10.8167   10.8167	-7.826919e-04  1.138696e-03
 11.0000   11.0000	-7.031490e-04  1.116852e-03
 11.0454   11.0454	-7.387593e-04  1.144060e-03
 11.0905   11.0905	-6.925446e-04  1.134358e-03
 11.1803   11.1803	-8.082304e-04  1.141857e-03
 11.3137   11.3137	-7.937517e-04  1.137813e-03
 11.3578   11.3578	-7.008688e-04  1.143303e-03
 11.4891   11.4891	-7.883748e-04  1.116938e-03
 11.5758   11.5758	-7.259166e-04  1.126820e-03
 11.6619   11.6619	-7.669112e-04  1.128037e-03
 11.7047   11.7047	-7.758770e-04  1.139321e-03
 11.7473   11.7473	-7.591536e-04  1.145905e-03
 12.0000   12.0000	-7.337487e-04  1.155702e-03
 12.1244   12.1244	-8.275807e-04  1.132060e-03
 12.2066   12.2066	-7.110156e-04  1.128523e-03
 12.3693   12.3693	-7.363732e-04  1.148718e-03
 12.7279   12.7279	-7.969617e-04  1.125231e-03
 12.8062   12.8062	-8.009249e-04  1.125175e-03
 13.3041   13.3041	-7.030621e-04  1.161071e-03
 13.8564   13.8564	-7.255631e-04  1.147206e-03


==> ancillary/data/l244f21b6664m00257m0514/l244f21b6664m00257m0514_V1.dat <==
 0.0000   0.0000	-3.428055e+00  1.798821e-04
 1.0000   0.9599	-1.461452e+00  1.647245e-04
 1.4142   1.4333	-8.678240e-01  1.590443e-04
 1.7321   1.7865	-5.963547e-01  1.797003e-04
 2.0000   1.9401	-5.007797e-01  1.394243e-04
 2.2361   2.2247	-3.682806e-01  1.330037e-04
 2.4495   2.4648	-2.836088e-01  1.379329e-04
 2.8284   2.8267	-1.892622e-01  1.493648e-04
 3.0000   2.9948	-1.582486e-01  1.204894e-04
 3.1623   3.1502	-1.326118e-01  1.331235e-04
 3.3166   3.3138	-1.100990e-01  1.227589e-04
 3.4641   3.4758	-9.141661e-02  1.697276e-04
 3.6056   3.6019	-7.932357e-02  1.206822e-04
 3.7417   3.7434	-6.758837e-02  1.260857e-04
 4.0000   3.9905	-5.165821e-02  1.114802e-04
 4.1231   4.1189	-4.420573e-02  1.039380e-04
 4.2426   4.2380	-3.846405e-02  1.221106e-04
 4.3589   4.3585	-3.366137e-02  1.170002e-04
 4.4721   4.4664	-2.970577e-02  1.244778e-04
 4.5826   4.5786	-2.620580e-02  1.221782e-04
 4.6904   4.6914	-2.282725e-02  1.263238e-04
 4.8990   4.8963	-1.812371e-02  1.513469e-04
 5.0000   4.9934	-1.617515e-02  1.192604e-04
 5.0990   5.0990	-1.448637e-02  1.166881e-04
 5.1962   5.1962	-1.270064e-02  1.269082e-04
 5.3852   5.3852	-1.029951e-02  1.254432e-04
 5.4772   5.4772	-9.238576e-03  1.285373e-04
 5.6569   5.6569	-7.623106e-03  1.103391e-04
 5.7446   5.7446	-6.796497e-03  1.069156e-04
 5.8310   5.8310	-6.186909e-03  1.286502e-04
 5.9161   5.9161	-5.579969e-03  1.176816e-04
 6.0000   6.0000	-5.081245e-03  1.297942e-04
 6.0828   6.0828	-4.581672e-03  1.339372e-04
 6.1644   6.1644	-4.126149e-03  1.200426e-04
 6.3246   6.3246	-3.433400e-03  1.225485e-04
 6.4031   6.4031	-3.153995e-03  1.217818e-04
 6.4807   6.4807	-2.937165e-03  1.096838e-04
 6.5574   6.5574	-2.576083e-03  1.589511e-04
 6.6332   6.6332	-2.238798e-03  1.042356e-04
 6.7082   6.7082	-2.225766e-03  1.056189e-04
 6.7823   6.7823	-1.942678e-03  1.240731e-04
 6.9282   6.9282	-2.025778e-03  1.894085e-04
 7.0000   7.0000	-1.529950e-03  1.099473e-04
 7.0711   7.0711	-1.483850e-03  1.175069e-04
 7.1414   7.1414	-1.230114e-03  1.016048e-04
 7.2111   7.2111	-1.219733e-03  1.180425e-04
 7.2801   7.2801	-1.082745e-03  1.092130e-04
 7.3485   7.3485	-8.975291e-04  1.076995e-04
 7.4833   7.4833	-7.037186e-04  1.220493e-04
 7.5498   7.5498	-7.787817e-04  1.192502e-04
 7.6158   7.6158	-6.727365e-04  1.166197e-04
 7.6811   7.6811	-6.873364e-04  1.058368e-04
 7.8102   7.8102	-4.841747e-04  1.119378e-04
 7.8740   7.8740	-4.870714e-04  9.726014e-05
 8.0000   8.0000	-4.882123e-04  1.368749e-04
 8.0623   8.0623	-4.038007e-04  1.031657e-04
 8.1240   8.1240	-3.071770e-04  1.033001e-04
 8.1854   8.1854	-2.764795e-04  1.194248e-04
 8.2462   8.2462	-2.211149e-04  1.098305e-04
 8.3066   8.3066	-2.493908e-04  1.033137e-04
 8.3666   8.3666	-2.378468e-04  1.153999e-04
 8.4853   8.4853	-2.554460e-04  1.342715e-04
 8.5440   8.5440	-1.888652e-04  1.038334e-04
 8.6023   8.6023	-1.206000e-04  1.014894e-04
 8.6603   8.6603	-1.014097e-04  1.209979e-04
 8.7178   8.7178	-2.352375e-04  1.467645e-04
 8.7750   8.7750	-2.782021e-05  1.123295e-04
 8.8318   8.8318	-9.026396e-05  1.198659e-04
 8.9443   8.9443	-4.247861e-05  1.189519e-04
 9.0000   9.0000	 1.289518e-05  1.171028e-04
 9.0554   9.0554	-4.298173e-05  1.304391e-04
 9.1104   9.1104	-5.963759e-05  1.092586e-04
 9.1652   9.1652	 6.070889e-05  1.105203e-04
 9.2195   9.2195	-3.541688e-05  1.092185e-04
 9.2736   9.2736	 1.806238e-05  1.202998e-04
 9.3808   9.3808	 8.871488e-05  1.257099e-04
 9.4340   9.4340	 3.760809e-05  1.100026e-04
 9.4868   9.4868	-2.934196e-05  1.105752e-04
 9.5394   9.5394	 6.049669e-05  1.264723e-04
 9.6437   9.6437	 1.130372e-04  1.149501e-04
 9.6954   9.6954	 8.617593e-05  1.126984e-04
 9.7980   9.7980	 6.001316e-05  1.533191e-04
 9.8489   9.8489	 4.293655e-05  1.127988e-04
 9.8995   9.8995	 6.217482e-05  1.103490e-04
 9.9499   9.9499	 2.089395e-04  1.311614e-04
 10.0000   10.0000	 5.474082e-05  1.173532e-04
 10.0499   10.0499	 7.660558e-05  1.052789e-04
 10.0995   10.0995	 3.317956e-05  1.180844e-04
 10.1980   10.1980	 9.597314e-05  1.110377e-04
 10.2470   10.2470	 1.004232e-04  1.074861e-04
 10.2956   10.2956	 6.189806e-05  1.267514e-04
 10.3441   10.3441	 6.393462e-05  1.367746e-04
 10.3923   10.3923	 1.305182e-04  1.432281e-04
 10.4403   10.4403	 4.881419e-05  1.149721e-04
 10.4881   10.4881	 1.272343e-04  1.119697e-04
 10.6301   10.6301	 5.455356e-05  1.282622e-04
 10.6771   10.6771	 1.726171e-04  1.190773e-04
 10.7238   10.7238	 4.392837e-05  1.129028e-04
 10.7703   10.7703	 3.044962e-05  1.086388e-04
 10.8167   10.8167	 9.353139e-05  1.114663e-04
 10.8628   10.8628	 1.373834e-04  1.260948e-04
 10.9545   10.9545	-6.804405e-06  1.356849e-04
 11.0000   11.0000	 1.049528e-04  1.005021e-04
 11.0454   11.0454	 3.242804e-05  1.107178e-04
 11.0905   11.0905	 5.556769e-05  1.139809e-04
 11.1803   11.1803	 1.589471e-04  1.119527e-04
 11.2250   11.2250	 7.370455e-05  1.019550e-04
 11.3137   11.3137	-4.939358e-05  1.209787e-04
 11.3578   11.3578	 1.255265e-04  1.157022e-04
 11.4018   11.4018	 1.086049e-04  1.159125e-04
 11.4455   11.4455	 1.368417e-04  1.033456e-04
 11.4891   11.4891	 1.839570e-04  1.432259e-04
 11.5326   11.5326	 6.162779e-05  1.124849e-04
 11.5758   11.5758	 1.257386e-04  1.227522e-04
 11.6619   11.6619	 1.200464e-04  1.169136e-04
 11.7047   11.7047	 4.967140e-05  1.069619e-04
 11.7473   11.7473	 1.504113e-04  1.134515e-04
 11.7898   11.7898	 3.516452e-05  1.196250e-04
 11.8322   11.8322	 1.010769e-04  1.099684e-04
 11.8743   11.8743	 1.229320e-04  1.168073e-04
 11.9164   11.9164	 2.164047e-04  1.276622e-04
 12.0000   12.0000	 4.900492e-05  1.175190e-04
 12.0416   12.0416	 9.334638e-05  9.940153e-05
 12.0830   12.0830	 7.171000e-05  1.060781e-04
 12.1244   12.1244	 1.643210e-04  1.066708e-04
 12.1655   12.1655	 1.023377e-04  1.010260e-04
 12.2066   12.2066	 8.725547e-05  1.139925e-04
 12.2474   12.2474	 1.273426e-04  9.528611e-05
 12.3288   12.3288	 1.105363e-04  1.137634e-04
 12.3693   12.3693	 1.490893e-04  1.075640e-04
 12.4097   12.4097	-2.367934e-05  1.247955e-04
 12.4499   12.4499	 1.604921e-04  1.172447e-04
 12.5300   12.5300	 3.130462e-05  1.108236e-04
 12.5698   12.5698	 1.684454e-04  1.179961e-04
 12.6491   12.6491	 5.850088e-05  1.211318e-04
 12.6886   12.6886	 6.951333e-05  1.093659e-04
 12.7279   12.7279	 7.274434e-05  1.049930e-04
 12.7671   12.7671	 9.880953e-05  1.518469e-04
 12.8062   12.8062	 8.333834e-05  1.060099e-04
 12.8452   12.8452	 2.692017e-05  1.180658e-04
 12.8841   12.8841	 1.020595e-04  1.021063e-04
 12.9615   12.9615	 1.073015e-04  1.169985e-04
 13.0000   13.0000	 8.954808e-05  1.024789e-04
 13.0384   13.0384	 1.025668e-04  1.185574e-04
 13.0767   13.0767	 1.447938e-04  1.029307e-04
 13.1149   13.1149	-3.318751e-05  1.084384e-04
 13.1529   13.1529	 6.858778e-05  1.060127e-04
 13.1909   13.1909	 1.942767e-04  1.006218e-04
 13.2665   13.2665	 3.389117e-05  1.280994e-04
 13.3041   13.3041	 1.639264e-04  1.894703e-04
 13.3417   13.3417	 3.063945e-05  1.039393e-04
 13.3791   13.3791	 9.234784e-05  1.181154e-04
 13.4164   13.4164	 5.883822e-05  1.278711e-04
 13.4536   13.4536	 1.430705e-04  9.507786e-05
 13.4907   13.4907	 1.318266e-04  9.618668e-05
 13.5647   13.5647	 1.052350e-04  1.026527e-04
 13.6015   13.6015	 1.285427e-04  1.059450e-04
 13.6382   13.6382	 1.118222e-04  1.226099e-04
 13.6748   13.6748	 3.903409e-05  1.466116e-04
 13.7477   13.7477	 1.858604e-04  1.131479e-04
 13.7840   13.7840	 1.622711e-04  1.069271e-04
 13.8564   13.8564	 9.439830e-05  2.380528e-04
 13.8924   13.8924	-9.934081e-06  1.060100e-04
 13.9284   13.9284	 8.789583e-05  1.090388e-04
 13.9642   13.9642	 5.865278e-05  1.184788e-04
 14.0000   14.0000	 9.950006e-05  1.087319e-04
 14.0357   14.0357	 1.282998e-04  1.034485e-04
 14.0712   14.0712	 1.430184e-04  1.131575e-04
 14.1421   14.1421	 9.206541e-05  1.085178e-04
 14.1774   14.1774	 1.620727e-04  9.679273e-05
 14.2127   14.2127	 4.343158e-05  1.082219e-04
 14.2478   14.2478	 1.461403e-04  1.170151e-04
 14.2829   14.2829	 1.651606e-04  1.371000e-04
 14.3178   14.3178	 6.274763e-05  1.119837e-04
 14.3527   14.3527	 9.625700e-05  1.075219e-04
 14.4222   14.4222	 8.364561e-05  1.142639e-04
 14.4568   14.4568	 1.914728e-04  1.123081e-04
 14.4914   14.4914	 1.057105e-04  1.117685e-04
 14.5258   14.5258	 1.878253e-04  1.141531e-04
 14.5602   14.5602	 1.298224e-04  9.758745e-05
 14.5945   14.5945	 1.603145e-04  1.310955e-04
 14.6969   14.6969	 1.831142e-04  1.058017e-04
 14.7309   14.7309	 9.717696e-05  1.172103e-04
 14.7648   14.7648	 1.085219e-04  1.105508e-04
 14.7986   14.7986	 2.905652e-04  1.407817e-04
 14.8661   14.8661	 7.686875e-05  9.319021e-05
 14.8997   14.8997	-2.863883e-06  1.075507e-04
 14.9666   14.9666	 1.155146e-04  1.268182e-04
 15.0000   15.0000	 1.104352e-04  1.119115e-04
 15.0333   15.0333	 1.077006e-04  1.061407e-04
 15.0665   15.0665	 1.803685e-04  1.252369e-04
 15.0997   15.0997	 9.951431e-05  1.545473e-04
 15.1327   15.1327	 9.764450e-05  9.899050e-05
 15.1658   15.1658	 1.227074e-04  1.112273e-04
 15.2643   15.2643	 1.275285e-04  1.232460e-04
 15.2971   15.2971	 1.586028e-04  1.023618e-04
 15.3623   15.3623	 1.602271e-04  1.412786e-04
 15.3948   15.3948	 1.604493e-04  1.216620e-04
 15.4272   15.4272	 7.455817e-05  1.284035e-04
 15.5242   15.5242	 1.096365e-04  1.347927e-04
 15.5563   15.5563	 2.146188e-04  1.261230e-04
 15.5885   15.5885	 4.050111e-05  1.327396e-04
 15.6205   15.6205	 1.145343e-04  1.096233e-04
 15.6525   15.6525	 1.364874e-04  1.062647e-04
 15.6844   15.6844	 2.488434e-04  9.902547e-05
 15.7480   15.7480	 2.743499e-04  1.196993e-04
 15.7797   15.7797	 1.639617e-04  1.173969e-04
 15.8114   15.8114	 2.279459e-04  1.184658e-04
 15.8430   15.8430	 1.698247e-04  1.164664e-04
 15.9060   15.9060	 2.183079e-04  1.086156e-04
 16.0312   16.0312	 1.952471e-04  1.140361e-04
 16.0624   16.0624	 1.372309e-04  1.263067e-04
 16.1245   16.1245	 1.813241e-04  1.260877e-04
 16.1555   16.1555	 1.772450e-04  1.186754e-04
 16.1864   16.1864	 2.768405e-04  1.333111e-04
 16.2481   16.2481	 3.379872e-04  1.438486e-04
 16.2788   16.2788	 1.609496e-04  1.179376e-04
 16.3095   16.3095	 1.377397e-04  1.218118e-04
 16.3401   16.3401	 1.740372e-04  1.365655e-04
 16.4012   16.4012	 1.215126e-04  1.033526e-04
 16.4317   16.4317	 8.595350e-05  1.145724e-04
 16.4924   16.4924	 1.492801e-04  1.459827e-04
 16.5529   16.5529	 1.725654e-04  1.158211e-04
 16.6733   16.6733	 8.629984e-05  1.286403e-04
 16.7332   16.7332	 1.565200e-04  1.218951e-04
 16.7631   16.7631	 1.565736e-04  1.131732e-04
 16.8226   16.8226	 6.966882e-05  1.374780e-04
 16.8819   16.8819	 1.003627e-04  1.260751e-04
 16.9706   16.9706	 1.317567e-04  1.902899e-04
 17.0000   17.0000	 1.456096e-04  1.320977e-04
 17.0294   17.0294	 1.479981e-04  1.070452e-04
 17.0587   17.0587	 1.064554e-04  1.420477e-04
 17.0880   17.0880	 5.734046e-05  1.119238e-04
 17.1172   17.1172	 1.322785e-04  9.042155e-05
 17.2337   17.2337	 1.124284e-04  1.252266e-04
 17.3205   17.3205	 3.547291e-04  2.174646e-04
 17.3494   17.3494	 1.103975e-04  1.008124e-04
 17.3781   17.3781	 8.427873e-05  1.374078e-04
 17.4356   17.4356	 2.797371e-04  1.416428e-04
 17.4929   17.4929	 1.890851e-04  1.300832e-04
 17.5499   17.5499	 1.247352e-04  1.311080e-04
 17.6918   17.6918	 1.419861e-04  1.321939e-04
 17.7200   17.7200	 2.109123e-04  1.101161e-04
 17.9165   17.9165	 2.643037e-04  1.460621e-04
 17.9722   17.9722	 8.718989e-05  1.522225e-04
 18.0000   18.0000	 2.194460e-04  1.118282e-04
 18.0278   18.0278	 1.135409e-04  1.204357e-04
 18.1384   18.1384	 1.819426e-04  1.255548e-04
 18.3576   18.3576	 1.489053e-04  1.211829e-04
 18.4932   18.4932	 1.511730e-04  1.237403e-04
 18.5472   18.5472	 1.306593e-04  1.717565e-04
 18.6011   18.6011	 1.740947e-04  1.150426e-04
 18.7617   18.7617	 2.165294e-04  1.287108e-04
 19.0526   19.0526	-1.315414e-04  1.756145e-04
 19.1050   19.1050	 1.411689e-04  1.230467e-04
 19.2094   19.2094	 1.662459e-04  1.372380e-04
 19.6469   19.6469	-1.051233e-05  1.528008e-04
 19.6977   19.6977	 4.420824e-05  1.317011e-04
 20.2237   20.2237	 2.200795e-05  1.599759e-04
 20.7846   20.7846	-1.913498e-04  3.133822e-04


==> ancillary/data/l244f21b6664m00257m0514/l244f21b6664m00257m0514_Va.dat <==
 0.0000   0.0000	-1.392651e+00  1.479862e-04
 1.0000   0.9599	-2.273100e-01  1.071728e-04
 1.4142   1.4333	-8.261120e-02  1.060242e-04
 1.7321   1.7865	-4.313176e-02  1.313913e-04
 2.0000   1.9401	-3.380048e-02  1.033878e-04
 2.2361   2.2247	-2.094931e-02  1.074510e-04
 2.4495   2.4648	-1.418810e-02  1.141096e-04
 2.8284   2.8267	-8.201974e-03  1.143350e-04
 3.0000   2.9948	-6.467547e-03  1.000788e-04
 3.1623   3.1502	-5.024599e-03  1.146549e-04
 3.3166   3.3138	-3.926697e-03  1.141084e-04
 3.4641   3.4758	-3.167330e-03  1.242141e-04
 3.6056   3.6019	-2.629732e-03  1.087578e-04
 3.7417   3.7434	-2.116284e-03  1.111401e-04
 4.0000   3.9905	-1.494948e-03  1.113877e-04
 4.1231   4.1189	-1.164816e-03  1.072145e-04
 4.2426   4.2380	-9.986085e-04  1.075887e-04
 4.3589   4.3585	-9.594952e-04  1.173637e-04
 4.4721   4.4664	-7.492907e-04  1.070203e-04
 4.5826   4.5786	-6.234496e-04  1.055280e-04
 4.6904   4.6914	-5.146178e-04  1.185615e-04
 4.8990   4.8963	-4.109643e-04  1.210440e-04
 5.0000   4.9934	-3.467876e-04  1.040091e-04
 5.0990   5.0990	-2.894721e-04  1.101979e-04
 5.1962   5.1962	-1.123049e-04  1.265086e-04
 5.3852   5.3852	-1.441558e-04  1.080549e-04
 5.4772   5.4772	-7.223196e-05  1.075304e-04
 5.6569   5.6569	-7.251718e-05  1.085455e-04
 5.7446   5.7446	-7.810338e-05  1.162789e-04
 5.8310   5.8310	-7.330796e-05  1.093875e-04
 5.9161   5.9161	-1.451514e-05  1.036950e-04
 6.0000   6.0000	 3.245420e-05  1.142763e-04
 6.0828   6.0828	 4.703829e-05  1.175460e-04
 6.1644   6.1644	 6.194729e-05  1.148852e-04
 6.3246   6.3246	 5.936037e-05  1.097622e-04
 6.4031   6.4031	 5.932502e-05  1.099140e-04
 6.4807   6.4807	 4.588471e-05  1.119978e-04
 6.5574   6.5574	 2.903691e-05  1.248699e-04
 6.6332   6.6332	 1.320199e-04  1.070497e-04
 6.7082   6.7082	 4.699419e-05  1.009256e-04
 6.7823   6.7823	 1.023399e-04  1.063993e-04
 6.9282   6.9282	 8.250779e-05  1.321530e-04
 7.0000   7.0000	 1.133672e-04  1.102427e-04
 7.0711   7.0711	 4.653335e-05  1.115580e-04
 7.1414   7.1414	 8.624136e-05  1.035493e-04
 7.2111   7.2111	 1.161948e-04  9.793048e-05
 7.2801   7.2801	 1.161218e-04  1.042571e-04
 7.3485   7.3485	 9.966139e-05  1.066132e-04
 7.4833   7.4833	 1.597387e-04  1.028846e-04
 7.5498   7.5498	 5.973801e-05  1.100666e-04
 7.6158   7.6158	 1.447240e-04  1.072088e-04
 7.6811   7.6811	 3.450193e-05  1.037737e-04
 7.8102   7.8102	 1.375276e-04  1.016989e-04
 7.8740   7.8740	 8.158875e-05  1.021744e-04
 8.0000   8.0000	 1.466492e-04  1.138823e-04
 8.0623   8.0623	 1.310427e-04  1.003317e-04
 8.1240   8.1240	 9.288896e-05  1.029454e-04
 8.1854   8.1854	 6.948315e-05  1.121648e-04
 8.2462   8.2462	 1.213592e-04  1.006223e-04
 8.3066   8.3066	 8.275870e-05  9.813153e-05
 8.3666   8.3666	 6.909790e-05  1.042767e-04
 8.4853   8.4853	 1.063959e-04  1.068825e-04
 8.5440   8.5440	 1.607579e-04  9.573832e-05
 8.6023   8.6023	 1.318665e-04  1.014526e-04
 8.6603   8.6603	 7.393703e-05  1.162912e-04
 8.7178   8.7178	 1.026970e-04  1.184310e-04
 8.7750   8.7750	 1.273054e-04  1.062521e-04
 8.8318   8.8318	 1.424211e-04  1.068007e-04
 8.9443   8.9443	 1.337374e-04  1.042070e-04
 9.0000   9.0000	 1.748192e-04  1.076511e-04
 9.0554   9.0554	 1.320168e-04  1.137095e-04
 9.1104   9.1104	 1.518897e-04  1.020734e-04
 9.1652   9.1652	 9.792512e-05  1.089962e-04
 9.2195   9.2195	 1.115881e-04  9.815593e-05
 9.2736   9.2736	 1.280000e-04  1.088670e-04
 9.3808   9.3808	 1.554180e-04  1.150129e-04
 9.4340   9.4340	 1.130852e-04  1.046730e-04
 9.4868   9.4868	 1.126029e-04  1.089632e-04
 9.5394   9.5394	 1.349806e-04  1.114851e-04
 9.6437   9.6437	 2.149745e-04  1.099247e-04
 9.6954   9.6954	 1.481994e-04  1.095563e-04
 9.7980   9.7980	 1.315826e-04  1.139669e-04
 9.8489   9.8489	 9.420483e-05  1.079094e-04
 9.8995   9.8995	 1.207560e-04  1.016922e-04
 9.9499   9.9499	 1.383683e-04  1.172253e-04
 10.0000   10.0000	 1.302668e-04  1.022069e-04
 10.0499   10.0499	 1.248020e-04  1.034049e-04
 10.0995   10.0995	 1.234663e-04  1.019889e-04
 10.1980   10.1980	 1.236462e-04  9.992906e-05
 10.2470   10.2470	 1.310641e-04  1.052907e-04
 10.2956   10.2956	 7.994735e-05  1.100309e-04
 10.3441   10.3441	 1.163082e-04  1.046993e-04
 10.3923   10.3923	 8.533409e-05  1.071355e-04
 10.4403   10.4403	 1.160257e-04  1.049830e-04
 10.4881   10.4881	 1.448556e-04  1.063691e-04
 10.6301   10.6301	 8.161793e-05  1.046147e-04
 10.6771   10.6771	 1.224830e-04  1.003185e-04
 10.7238   10.7238	 1.352392e-04  1.009428e-04
 10.7703   10.7703	 8.678270e-05  1.021685e-04
 10.8167   10.8167	 9.097038e-05  1.025183e-04
 10.8628   10.8628	 8.848865e-05  1.032282e-04
 10.9545   10.9545	 7.183983e-05  1.047486e-04
 11.0000   11.0000	 1.266027e-04  9.669653e-05
 11.0454   11.0454	 1.146430e-04  1.019638e-04
 11.0905   11.0905	 1.028687e-04  1.099093e-04
 11.1803   11.1803	 1.378301e-04  1.023289e-04
 11.2250   11.2250	 1.107676e-04  1.021911e-04
 11.3137   11.3137	 2.322971e-05  1.075467e-04
 11.3578   11.3578	 1.266406e-04  9.859047e-05
 11.4018   11.4018	 9.092349e-05  9.725911e-05
 11.4455   11.4455	 1.116311e-04  1.002730e-04
 11.4891   11.4891	 1.005533e-04  1.117726e-04
 11.5326   11.5326	 6.900464e-05  1.082605e-04
 11.5758   11.5758	 1.149255e-04  1.071341e-04
 11.6619   11.6619	 1.429282e-04  1.032843e-04
 11.7047   11.7047	 7.949589e-05  9.889125e-05
 11.7473   11.7473	 1.256931e-04  1.085746e-04
 11.7898   11.7898	 1.248520e-04  1.050254e-04
 11.8322   11.8322	 9.328240e-05  1.068633e-04
 11.8743   11.8743	 1.351766e-04  1.110720e-04
 11.9164   11.9164	 1.893662e-04  1.009817e-04
 12.0000   12.0000	 8.227391e-05  1.057779e-04
 12.0416   12.0416	 1.163967e-04  9.733439e-05
 12.0830   12.0830	 1.114546e-04  9.841523e-05
 12.1244   12.1244	 1.353497e-04  1.026599e-04
 12.1655   12.1655	 1.096628e-04  1.059518e-04
 12.2066   12.2066	 1.328365e-04  1.024793e-04
 12.2474   12.2474	 1.366133e-04  1.023750e-04
 12.3288   12.3288	 9.847270e-05  1.046193e-04
 12.3693   12.3693	 1.052799e-04  1.080038e-04
 12.4097   12.4097	 8.350150e-05  1.070385e-04
 12.4499   12.4499	 1.436144e-04  1.061169e-04
 12.5300   12.5300	 1.117277e-04  1.041018e-04
 12.5698   12.5698	 1.500539e-04  1.049248e-04
 12.6491   12.6491	 8.388957e-05  1.053218e-04
 12.6886   12.6886	 9.728456e-05  1.024104e-04
 12.7279   12.7279	 1.137462e-04  9.639633e-05
 12.7671   12.7671	 1.139762e-04  1.112524e-04
 12.8062   12.8062	 1.452196e-04  1.033297e-04
 12.8452   12.8452	 8.645881e-05  1.073945e-04
 12.8841   12.8841	 1.260758e-04  9.801466e-05
 12.9615   12.9615	 1.412811e-04  1.020259e-04
 13.0000   13.0000	 1.039739e-04  9.638174e-05
 13.0384   13.0384	 1.192867e-04  1.104312e-04
 13.0767   13.0767	 1.300998e-04  1.082499e-04
 13.1149   13.1149	 9.998551e-05  1.042749e-04
 13.1529   13.1529	 1.258760e-04  1.056776e-04
 13.1909   13.1909	 1.654082e-04  1.065758e-04
 13.2665   13.2665	 8.344808e-05  9.819663e-05
 13.3041   13.3041	 1.054345e-04  1.213682e-04
 13.3417   13.3417	 1.071830e-04  1.032157e-04
 13.3791   13.3791	 1.052580e-04  9.654079e-05
 13.4164   13.4164	 1.057003e-04  1.052835e-04
 13.4536   13.4536	 1.346321e-04  1.021415e-04
 13.4907   13.4907	 1.199566e-04  1.010385e-04
 13.5647   13.5647	 1.506224e-04  1.001051e-04
 13.6015   13.6015	 1.384922e-04  1.029336e-04
 13.6382   13.6382	 1.470762e-04  1.087704e-04
 13.6748   13.6748	 8.775672e-05  1.224650e-04
 13.7477   13.7477	 1.664493e-04  9.933301e-05
 13.7840   13.7840	 1.624343e-04  1.028540e-04
 13.8564   13.8564	 6.421367e-05  1.673568e-04
 13.8924   13.8924	 1.199502e-04  1.003029e-04
 13.9284   13.9284	 1.397970e-04  1.031054e-04
 13.9642   13.9642	 7.950387e-05  1.135571e-04
 14.0000   14.0000	 7.860950e-05  1.079287e-04
 14.0357   14.0357	 1.422443e-04  1.017631e-04
 14.0712   14.0712	 1.304043e-04  1.087875e-04
 14.1421   14.1421	 1.201885e-04  1.045279e-04
 14.1774   14.1774	 1.492050e-04  1.042350e-04
 14.2127   14.2127	 6.895763e-05  1.017979e-04
 14.2478   14.2478	 6.820180e-05  1.092366e-04
 14.2829   14.2829	 1.196013e-04  1.203244e-04
 14.3178   14.3178	 1.136129e-04  1.033192e-04
 14.3527   14.3527	 1.382755e-04  1.062452e-04
 14.4222   14.4222	 1.495764e-04  9.388086e-05
 14.4568   14.4568	 1.815787e-04  1.082414e-04
 14.4914   14.4914	 1.395814e-04  9.813078e-05
 14.5258   14.5258	 1.520411e-04  1.021723e-04
 14.5602   14.5602	 1.310392e-04  1.085332e-04
 14.5945   14.5945	 7.651413e-05  1.097395e-04
 14.6969   14.6969	 1.761210e-04  1.060409e-04
 14.7309   14.7309	 1.282117e-04  1.041327e-04
 14.7648   14.7648	 9.109631e-05  1.057671e-04
 14.7986   14.7986	 8.985988e-05  1.030817e-04
 14.8661   14.8661	 8.834238e-05  9.837157e-05
 14.8997   14.8997	 6.554449e-05  9.966715e-05
 14.9666   14.9666	 1.164040e-04  1.155166e-04
 15.0000   15.0000	 1.496523e-04  1.007577e-04
 15.0333   15.0333	 1.487208e-04  9.584959e-05
 15.0665   15.0665	 1.735345e-04  1.081013e-04
 15.0997   15.0997	 3.330260e-05  1.215286e-04
 15.1327   15.1327	 9.279736e-05  1.023027e-04
 15.1658   15.1658	 8.376948e-05  1.029753e-04
 15.2643   15.2643	 9.651134e-05  1.068665e-04
 15.2971   15.2971	 1.200527e-04  1.054294e-04
 15.3623   15.3623	 1.331274e-04  1.156953e-04
 15.3948   15.3948	 1.342071e-04  1.065137e-04
 15.4272   15.4272	 1.400531e-04  1.054089e-04
 15.5242   15.5242	 1.313006e-04  1.158357e-04
 15.5563   15.5563	 1.311817e-04  1.122612e-04
 15.5885   15.5885	 1.382685e-04  1.066898e-04
 15.6205   15.6205	 1.160843e-04  1.069245e-04
 15.6525   15.6525	 1.107444e-04  9.705202e-05
 15.6844   15.6844	 1.309416e-04  9.507289e-05
 15.7480   15.7480	 1.716917e-04  1.022768e-04
 15.7797   15.7797	 1.270319e-04  1.001091e-04
 15.8114   15.8114	 1.438684e-04  1.140500e-04
 15.8430   15.8430	 1.213779e-04  1.047906e-04
 15.9060   15.9060	 1.768123e-04  9.634127e-05
 16.0312   16.0312	 1.432917e-04  1.099337e-04
 16.0624   16.0624	 1.482058e-04  1.237078e-04
 16.1245   16.1245	 1.985223e-04  1.086546e-04
 16.1555   16.1555	 1.175836e-04  1.036315e-04
 16.1864   16.1864	 2.024182e-04  1.045028e-04
 16.2481   16.2481	 2.397501e-04  1.144875e-04
 16.2788   16.2788	 1.442298e-04  9.587808e-05
 16.3095   16.3095	 1.266336e-04  9.541391e-05
 16.3401   16.3401	 6.630576e-05  1.182715e-04
 16.4012   16.4012	 1.258124e-04  1.031406e-04
 16.4317   16.4317	 1.254411e-04  1.059961e-04
 16.4924   16.4924	 7.227573e-05  1.030619e-04
 16.5529   16.5529	 1.342915e-04  1.034098e-04
 16.6733   16.6733	 9.501967e-05  1.229485e-04
 16.7332   16.7332	 1.297766e-04  1.115519e-04
 16.7631   16.7631	 1.228616e-04  1.063531e-04
 16.8226   16.8226	 8.767183e-05  1.088968e-04
 16.8819   16.8819	 1.287329e-04  1.028635e-04
 16.9706   16.9706	 4.617741e-05  1.178008e-04
 17.0000   17.0000	 8.974615e-05  1.027044e-04
 17.0294   17.0294	 1.129473e-04  1.068809e-04
 17.0587   17.0587	 6.851668e-05  1.135332e-04
 17.0880   17.0880	 1.065080e-04  1.036472e-04
 17.1172   17.1172	 1.165802e-04  1.010802e-04
 17.2337   17.2337	 5.868245e-05  1.140920e-04
 17.3205   17.3205	 9.685880e-05  1.478504e-04
 17.3494   17.3494	 1.225326e-04  1.121088e-04
 17.3781   17.3781	 4.429948e-05  9.545139e-05
 17.4356   17.4356	 1.396196e-04  1.098736e-04
 17.4929   17.4929	 1.421919e-04  1.029941e-04
 17.5499   17.5499	 7.191027e-05  1.022541e-04
 17.6918   17.6918	 9.675798e-05  1.160734e-04
 17.7200   17.7200	 1.715450e-04  1.048115e-04
 17.9165   17.9165	 1.116030e-04  1.098250e-04
 17.9722   17.9722	 8.811678e-05  1.160189e-04
 18.0000   18.0000	 1.031607e-04  9.807395e-05
 18.0278   18.0278	 3.920568e-05  1.123493e-04
 18.1384   18.1384	 1.098866e-04  1.022957e-04
 18.3576   18.3576	 1.257871e-04  1.128210e-04
 18.4932   18.4932	 8.723154e-05  1.074045e-04
 18.5472   18.5472	 4.839094e-05  1.273452e-04
 18.6011   18.6011	 6.260748e-05  9.919139e-05
 18.7617   18.7617	 1.648062e-04  1.095150e-04
 19.0526   19.0526	 1.568611e-04  1.275171e-04
 19.1050   19.1050	 1.119715e-04  1.040412e-04
 19.2094   19.2094	 1.456682e-04  1.025660e-04
 19.6469   19.6469	 6.370610e-05  1.167037e-04
 19.6977   19.6977	 1.619742e-05  1.123971e-04
 20.2237   20.2237	 3.579246e-05  1.226500e-04
 20.7846   20.7846	-1.044623e-04  2.138894e-04


==> ancillary/data/l244f21b8200m002142m01071/l244f21b8200m002142m01071_V1.dat <==
 0.0000   0.0000	-2.110632e+00  1.248157e-04
 1.0000   0.9599	-8.226129e-01  1.302361e-04
 1.4142   1.4333	-4.958521e-01  1.244789e-04
 1.7321   1.7865	-3.546918e-01  1.411823e-04
 2.0000   1.9401	-3.065402e-01  1.301913e-04
 2.2361   2.2247	-2.372478e-01  1.267991e-04
 2.4495   2.4648	-1.921241e-01  1.276755e-04
 2.8284   2.8267	-1.399347e-01  1.228093e-04
 3.0000   2.9948	-1.217065e-01  1.322285e-04
 3.1623   3.1502	-1.064625e-01  1.393042e-04
 3.3166   3.3138	-9.239894e-02  1.337777e-04
 3.4641   3.4758	-8.011893e-02  1.539749e-04
 3.6056   3.6019	-7.210436e-02  1.334018e-04
 3.7417   3.7434	-6.387866e-02  1.399896e-04
 4.0000   3.9905	-5.220336e-02  1.448334e-04
 4.1231   4.1189	-4.655240e-02  1.326782e-04
 4.2426   4.2380	-4.200201e-02  1.342567e-04
 4.3589   4.3585	-3.787690e-02  1.392206e-04
 4.4721   4.4664	-3.460499e-02  1.324632e-04
 4.5826   4.5786	-3.142284e-02  1.320383e-04
 4.6904   4.6914	-2.850963e-02  1.362064e-04
 4.8990   4.8963	-2.395839e-02  1.419215e-04
 5.0000   4.9934	-2.212981e-02  1.349647e-04
 5.0990   5.0990	-2.031453e-02  1.287898e-04
 5.1962   5.1962	-1.863358e-02  1.206207e-04
 5.3852   5.3852	-1.591925e-02  1.281154e-04
 5.4772   5.4772	-1.475708e-02  1.303019e-04
 5.6569   5.6569	-1.260155e-02  1.392303e-04
 5.7446   5.7446	-1.166762e-02  1.272313e-04
 5.8310   5.8310	-1.086413e-02  1.259009e-04
 5.9161   5.9161	-1.012583e-02  1.233293e-04
 6.0000   6.0000	-9.443446e-03  1.299619e-04
 6.0828   6.0828	-8.802802e-03  1.353093e-04
 6.1644   6.1644	-8.157628e-03  1.245067e-04
 6.3246   6.3246	-7.168823e-03  1.335453e-04
 6.4031   6.4031	-6.688837e-03  1.234433e-04
 6.4807   6.4807	-6.259290e-03  1.334942e-04
 6.5574   6.5574	-5.801631e-03  1.295493e-04
 6.6332   6.6332	-5.468990e-03  1.279900e-04
 6.7082   6.7082	-5.125685e-03  1.301713e-04
 6.7823   6.7823	-4.846097e-03  1.288391e-04
 6.9282   6.9282	-4.118492e-03  1.410661e-04
 7.0000   7.0000	-3.971062e-03  1.244971e-04
 7.0711   7.0711	-3.749657e-03  1.219819e-04
 7.1414   7.1414	-3.531774e-03  1.262814e-04
 7.2111   7.2111	-3.387598e-03  1.267724e-04
 7.2801   7.2801	-3.114339e-03  1.249374e-04
 7.3485   7.3485	-2.929567e-03  1.242132e-04
 7.4833   7.4833	-2.599044e-03  1.283911e-04
 7.5498   7.5498	-2.423404e-03  1.236737e-04
 7.6158   7.6158	-2.329221e-03  1.218030e-04
 7.6811   7.6811	-2.189626e-03  1.302721e-04
 7.8102   7.8102	-1.973309e-03  1.279394e-04
 7.8740   7.8740	-1.890994e-03  1.214333e-04
 8.0000   8.0000	-1.729231e-03  1.443084e-04
 8.0623   8.0623	-1.617264e-03  1.287114e-04
 8.1240   8.1240	-1.459752e-03  1.222391e-04
 8.1854   8.1854	-1.396343e-03  1.187378e-04
 8.2462   8.2462	-1.344012e-03  1.248894e-04
 8.3066   8.3066	-1.278997e-03  1.313222e-04
 8.3666   8.3666	-1.166423e-03  1.325938e-04
 8.4853   8.4853	-1.100792e-03  1.244541e-04
 8.5440   8.5440	-1.037446e-03  1.236058e-04
 8.6023   8.6023	-1.015313e-03  1.247136e-04
 8.6603   8.6603	-9.836230e-04  1.261826e-04
 8.7178   8.7178	-8.822896e-04  1.325685e-04
 8.7750   8.7750	-8.163860e-04  1.272922e-04
 8.8318   8.8318	-8.598952e-04  1.323487e-04
 8.9443   8.9443	-7.680934e-04  1.219167e-04
 9.0000   9.0000	-7.133453e-04  1.267171e-04
 9.0554   9.0554	-6.743355e-04  1.336264e-04
 9.1104   9.1104	-6.636216e-04  1.348597e-04
 9.1652   9.1652	-6.390750e-04  1.306875e-04
 9.2195   9.2195	-6.027974e-04  1.283927e-04
 9.2736   9.2736	-5.598708e-04  1.292064e-04
 9.3808   9.3808	-4.939395e-04  1.421346e-04
 9.4340   9.4340	-4.832014e-04  1.230821e-04
 9.4868   9.4868	-4.579883e-04  1.228090e-04
 9.5394   9.5394	-4.603604e-04  1.307803e-04
 9.6437   9.6437	-4.356569e-04  1.232816e-04
 9.6954   9.6954	-3.765621e-04  1.262716e-04
 9.7980   9.7980	-3.259288e-04  1.290611e-04
 9.8489   9.8489	-2.963226e-04  1.254933e-04
 9.8995   9.8995	-2.996977e-04  1.254798e-04
 9.9499   9.9499	-2.912633e-04  1.303687e-04
 10.0000   10.0000	-2.707608e-04  1.244750e-04
 10.0499   10.0499	-2.537914e-04  1.269775e-04
 10.0995   10.0995	-2.508873e-04  1.373977e-04
 10.1980   10.1980	-2.450409e-04  1.265691e-04
 10.2470   10.2470	-2.396967e-04  1.351005e-04
 10.2956   10.2956	-2.004256e-04  1.232989e-04
 10.3441   10.3441	-2.285023e-04  1.209809e-04
 10.3923   10.3923	-2.188279e-04  1.364700e-04
 10.4403   10.4403	-1.668235e-04  1.290555e-04
 10.4881   10.4881	-1.717986e-04  1.292894e-04
 10.6301   10.6301	-1.343643e-04  1.260912e-04
 10.6771   10.6771	-1.532410e-04  1.261515e-04
 10.7238   10.7238	-1.819473e-04  1.335220e-04
 10.7703   10.7703	-1.667953e-04  1.332744e-04
 10.8167   10.8167	-1.396741e-04  1.266897e-04
 10.8628   10.8628	-1.255168e-04  1.261092e-04
 10.9545   10.9545	-1.193506e-04  1.321959e-04
 11.0000   11.0000	-1.476295e-04  1.290168e-04
 11.0454   11.0454	-1.271968e-04  1.305084e-04
 11.0905   11.0905	-1.164436e-04  1.292246e-04
 11.1803   11.1803	-9.096654e-05  1.275621e-04
 11.2250   11.2250	-7.305118e-05  1.272600e-04
 11.3137   11.3137	-9.956179e-05  1.351107e-04
 11.3578   11.3578	-7.794125e-05  1.303440e-04
 11.4018   11.4018	-6.571396e-05  1.280385e-04
 11.4455   11.4455	-7.939439e-05  1.301131e-04
 11.4891   11.4891	-2.491933e-05  1.292128e-04
 11.5326   11.5326	-7.674203e-05  1.315894e-04
 11.5758   11.5758	-8.247033e-05  1.298411e-04
 11.6619   11.6619	-7.428042e-05  1.296939e-04
 11.7047   11.7047	-1.088989e-04  1.227114e-04
 11.7473   11.7473	-9.121981e-05  1.326485e-04
 11.7898   11.7898	-8.916314e-05  1.347912e-04
 11.8322   11.8322	-7.403476e-05  1.250197e-04
 11.8743   11.8743	-1.127858e-05  1.250405e-04
 11.9164   11.9164	-4.692204e-05  1.279532e-04
 12.0000   12.0000	-9.785787e-05  1.360237e-04
 12.0416   12.0416	-4.153828e-05  1.291035e-04
 12.0830   12.0830	-3.865382e-05  1.252197e-04
 12.1244   12.1244	-4.982599e-05  1.227205e-04
 12.1655   12.1655	-9.589082e-05  1.371669e-04
 12.2066   12.2066	-5.245695e-05  1.298324e-04
 12.2474   12.2474	-2.149051e-05  1.232492e-04
 12.3288   12.3288	-4.841619e-05  1.364272e-04
 12.3693   12.3693	-3.554927e-05  1.270847e-04
 12.4097   12.4097	-7.044975e-05  1.339786e-04
 12.4499   12.4499	-1.931017e-05  1.339863e-04
 12.5300   12.5300	-2.088549e-05  1.294279e-04
 12.5698   12.5698	-4.175512e-05  1.285953e-04
 12.6491   12.6491	-4.096379e-05  1.357372e-04
 12.6886   12.6886	-3.152327e-05  1.245342e-04
 12.7279   12.7279	-2.917142e-05  1.307928e-04
 12.7671   12.7671	 3.584459e-05  1.401468e-04
 12.8062   12.8062	-6.375527e-07  1.285935e-04
 12.8452   12.8452	-2.166190e-05  1.281766e-04
 12.8841   12.8841	-3.510016e-05  1.312325e-04
 12.9615   12.9615	-2.348557e-06  1.349281e-04
 13.0000   13.0000	-1.437692e-05  1.292951e-04
 13.0384   13.0384	-6.078153e-06  1.275040e-04
 13.0767   13.0767	-9.895607e-06  1.254199e-04
 13.1149   13.1149	-3.751383e-05  1.395796e-04
 13.1529   13.1529	-2.331086e-05  1.293977e-04
 13.1909   13.1909	-1.455237e-05  1.220662e-04
 13.2665   13.2665	-2.052902e-05  1.454178e-04
 13.3041   13.3041	-2.088862e-05  1.431929e-04
 13.3417   13.3417	-4.672640e-05  1.258965e-04
 13.3791   13.3791	-1.203129e-05  1.258032e-04
 13.4164   13.4164	-3.022981e-05  1.263381e-04
 13.4536   13.4536	-9.578089e-06  1.233917e-04
 13.4907   13.4907	 1.458756e-05  1.269930e-04
 13.5647   13.5647	-2.818838e-05  1.252896e-04
 13.6015   13.6015	 3.336071e-06  1.270506e-04
 13.6382   13.6382	-1.112885e-05  1.230090e-04
 13.6748   13.6748	-1.011967e-04  1.245738e-04
 13.7477   13.7477	-5.764172e-06  1.266267e-04
 13.7840   13.7840	-3.582789e-05  1.334093e-04
 13.8564   13.8564	-8.528080e-05  1.598909e-04
 13.8924   13.8924	 2.719202e-05  1.234606e-04
 13.9284   13.9284	-1.002395e-05  1.274852e-04
 13.9642   13.9642	-1.330866e-05  1.267578e-04
 14.0000   14.0000	-6.716274e-05  1.258593e-04
 14.0357   14.0357	 1.643611e-05  1.302182e-04
 14.0712   14.0712	-1.931225e-05  1.267978e-04
 14.1421   14.1421	-3.520232e-05  1.284226e-04
 14.1774   14.1774	-1.512935e-05  1.344540e-04
 14.2127   14.2127	 2.043873e-05  1.301494e-04
 14.2478   14.2478	 2.922241e-06  1.288910e-04
 14.2829   14.2829	 5.937636e-05  1.300767e-04
 14.3178   14.3178	-3.028991e-05  1.260990e-04
 14.3527   14.3527	-1.206169e-06  1.263434e-04
 14.4222   14.4222	 5.819154e-05  1.262070e-04
 14.4568   14.4568	 6.683323e-06  1.265376e-04
 14.4914   14.4914	-6.062332e-05  1.295961e-04
 14.5258   14.5258	-4.789867e-06  1.284101e-04
 14.5602   14.5602	 1.927491e-05  1.225905e-04
 14.5945   14.5945	-4.058838e-06  1.327024e-04
 14.6969   14.6969	 2.027395e-05  1.308412e-04
 14.7309   14.7309	-1.257588e-05  1.251883e-04
 14.7648   14.7648	-2.199208e-05  1.328639e-04
 14.7986   14.7986	 3.907330e-05  1.310321e-04
 14.8661   14.8661	 1.154360e-05  1.358348e-04
 14.8997   14.8997	 6.646450e-06  1.282182e-04
 14.9666   14.9666	 1.272959e-05  1.370134e-04
 15.0000   15.0000	 3.034001e-05  1.310742e-04
 15.0333   15.0333	 2.016744e-05  1.296794e-04
 15.0665   15.0665	-1.522899e-05  1.301359e-04
 15.0997   15.0997	-6.843304e-07  1.424019e-04
 15.1327   15.1327	 1.556534e-05  1.249301e-04
 15.1658   15.1658	 5.049715e-05  1.247775e-04
 15.2643   15.2643	-3.390473e-05  1.235674e-04
 15.2971   15.2971	 9.453716e-06  1.214755e-04
 15.3623   15.3623	 5.180469e-05  1.251502e-04
 15.3948   15.3948	 6.172315e-05  1.232724e-04
 15.4272   15.4272	-6.654819e-05  1.297492e-04
 15.5242   15.5242	 6.861156e-06  1.273551e-04
 15.5563   15.5563	 8.939027e-06  1.339976e-04
 15.5885   15.5885	 5.374315e-05  1.329418e-04
 15.6205   15.6205	-1.835882e-05  1.280064e-04
 15.6525   15.6525	-1.504429e-05  1.357798e-04
 15.6844   15.6844	 3.985428e-05  1.260070e-04
 15.7480   15.7480	 2.426403e-05  1.309595e-04
 15.7797   15.7797	-1.786669e-05  1.392056e-04
 15.8114   15.8114	-5.142551e-05  1.328216e-04
 15.8430   15.8430	 1.909703e-05  1.305025e-04
 15.9060   15.9060	 3.189923e-05  1.231239e-04
 16.0312   16.0312	 1.400735e-05  1.314602e-04
 16.0624   16.0624	-8.322077e-06  1.210856e-04
 16.1245   16.1245	-6.898890e-06  1.249098e-04
 16.1555   16.1555	-4.052719e-05  1.295944e-04
 16.1864   16.1864	 3.998399e-05  1.493360e-04
 16.2481   16.2481	 3.159581e-05  1.479606e-04
 16.2788   16.2788	-5.176033e-05  1.479261e-04
 16.3095   16.3095	-2.644013e-06  1.342231e-04
 16.3401   16.3401	 8.478185e-06  1.326548e-04
 16.4012   16.4012	-1.934194e-05  1.334993e-04
 16.4317   16.4317	 1.528628e-05  1.367097e-04
 16.4924   16.4924	 2.783960e-05  1.534854e-04
 16.5529   16.5529	-9.491850e-06  1.305141e-04
 16.6733   16.6733	 1.112977e-05  1.327607e-04
 16.7332   16.7332	-2.072970e-05  1.336224e-04
 16.7631   16.7631	 8.441040e-06  1.363171e-04
 16.8226   16.8226	 4.705462e-06  1.389131e-04
 16.8819   16.8819	 3.663282e-05  1.392312e-04
 16.9706   16.9706	-1.591439e-04  1.396196e-04
 17.0000   17.0000	-1.924571e-05  1.360659e-04
 17.0294   17.0294	-3.143293e-05  1.317528e-04
 17.0587   17.0587	-1.172942e-05  1.450423e-04
 17.0880   17.0880	 2.082236e-05  1.351941e-04
 17.1172   17.1172	 1.044204e-05  1.384721e-04
 17.2337   17.2337	-6.124236e-05  1.332584e-04
 17.3205   17.3205	 5.790654e-05  1.555283e-04
 17.3494   17.3494	-1.911632e-05  1.338210e-04
 17.3781   17.3781	 3.321308e-05  1.423235e-04
 17.4356   17.4356	-2.350134e-05  1.331998e-04
 17.4929   17.4929	 3.886730e-05  1.370718e-04
 17.5499   17.5499	 1.441037e-05  1.383289e-04
 17.6918   17.6918	-2.989304e-05  1.300568e-04
 17.7200   17.7200	-2.556043e-05  1.399869e-04
 17.9165   17.9165	 4.863459e-05  1.476373e-04
 17.9722   17.9722	 4.377427e-05  1.425585e-04
 18.0000   18.0000	-1.606331e-05  1.213841e-04
 18.0278   18.0278	 5.109197e-05  1.380797e-04
 18.1384   18.1384	 1.179028e-05  1.294224e-04
 18.3576   18.3576	-1.302756e-05  1.305995e-04
 18.4932   18.4932	 8.750603e-05  1.337748e-04
 18.5472   18.5472	 2.821595e-05  1.390594e-04
 18.6011   18.6011	 5.067098e-05  1.327621e-04
 18.7617   18.7617	-1.307314e-05  1.372202e-04
 19.0526   19.0526	 4.136289e-05  1.531139e-04
 19.1050   19.1050	 8.113465e-05  1.403955e-04
 19.2094   19.2094	 7.795153e-06  1.412972e-04
 19.6469   19.6469	 1.005430e-04  1.446183e-04
 19.6977   19.6977	 6.275169e-05  1.323765e-04
 20.2237   20.2237	 9.593796e-05  1.535930e-04
 20.7846   20.7846	 7.695364e-05  1.668520e-04


==> ancillary/data/l244f21b8200m002142m01071/l244f21b8200m002142m01071_Va.dat <==
 0.0000   0.0000	-4.718841e-01  1.070873e-04
 1.0000   0.9599	-5.785642e-02  1.178697e-04
 1.4142   1.4333	-2.080315e-02  1.203555e-04
 1.7321   1.7865	-1.105008e-02  1.229262e-04
 2.0000   1.9401	-8.786304e-03  1.167021e-04
 2.2361   2.2247	-5.589018e-03  1.161860e-04
 2.4495   2.4648	-3.882351e-03  1.187216e-04
 2.8284   2.8267	-2.360842e-03  1.192604e-04
 3.0000   2.9948	-1.875009e-03  1.186972e-04
 3.1623   3.1502	-1.527165e-03  1.207792e-04
 3.3166   3.3138	-1.216331e-03  1.198642e-04
 3.4641   3.4758	-9.983146e-04  1.239378e-04
 3.6056   3.6019	-8.602785e-04  1.188942e-04
 3.7417   3.7434	-7.042061e-04  1.243539e-04
 4.0000   3.9905	-5.018497e-04  1.207807e-04
 4.1231   4.1189	-4.529190e-04  1.198624e-04
 4.2426   4.2380	-3.786639e-04  1.234520e-04
 4.3589   4.3585	-3.557636e-04  1.202502e-04
 4.4721   4.4664	-3.055709e-04  1.195327e-04
 4.5826   4.5786	-2.777852e-04  1.205330e-04
 4.6904   4.6914	-2.203118e-04  1.135667e-04
 4.8990   4.8963	-1.882896e-04  1.258930e-04
 5.0000   4.9934	-1.555517e-04  1.206485e-04
 5.0990   5.0990	-1.438781e-04  1.231288e-04
 5.1962   5.1962	-9.250173e-05  1.181697e-04
 5.3852   5.3852	-1.122729e-04  1.218892e-04
 5.4772   5.4772	-9.739299e-05  1.200384e-04
 5.6569   5.6569	-6.204820e-05  1.221864e-04
 5.7446   5.7446	-7.550588e-05  1.216474e-04
 5.8310   5.8310	-5.875899e-05  1.181461e-04
 5.9161   5.9161	-4.317502e-05  1.213677e-04
 6.0000   6.0000	-5.422461e-05  1.237455e-04
 6.0828   6.0828	-6.414075e-05  1.218228e-04
 6.1644   6.1644	-2.968274e-05  1.181634e-04
 6.3246   6.3246	-5.560453e-05  1.234760e-04
 6.4031   6.4031	-4.189590e-05  1.209190e-04
 6.4807   6.4807	-2.877370e-05  1.225479e-04
 6.5574   6.5574	-3.874118e-05  1.230648e-04
 6.6332   6.6332	-2.671352e-05  1.183215e-04
 6.7082   6.7082	-3.329207e-05  1.218599e-04
 6.7823   6.7823	-3.943187e-05  1.231642e-04
 6.9282   6.9282	-2.482123e-05  1.158706e-04
 7.0000   7.0000	-1.926694e-05  1.161575e-04
 7.0711   7.0711	-3.124531e-05  1.179835e-04
 7.1414   7.1414	 1.135961e-06  1.195413e-04
 7.2111   7.2111	-2.159687e-05  1.215015e-04
 7.2801   7.2801	-3.878728e-06  1.181786e-04
 7.3485   7.3485	-5.610593e-07  1.203933e-04
 7.4833   7.4833	-2.580609e-06  1.215911e-04
 7.5498   7.5498	-1.362343e-05  1.165360e-04
 7.6158   7.6158	-6.945627e-06  1.199766e-04
 7.6811   7.6811	-6.012847e-08  1.204515e-04
 7.8102   7.8102	-7.848690e-06  1.227096e-04
 7.8740   7.8740	-1.054907e-05  1.191770e-04
 8.0000   8.0000	 3.231372e-06  1.205125e-04
 8.0623   8.0623	-1.795811e-06  1.210702e-04
 8.1240   8.1240	 8.353620e-06  1.187997e-04
 8.1854   8.1854	-8.727807e-06  1.227917e-04
 8.2462   8.2462	-7.400543e-06  1.194665e-04
 8.3066   8.3066	-5.683261e-06  1.209948e-04
 8.3666   8.3666	-2.267465e-06  1.216971e-04
 8.4853   8.4853	 1.114276e-05  1.177182e-04
 8.5440   8.5440	-1.263042e-06  1.209346e-04
 8.6023   8.6023	 7.393885e-07  1.224605e-04
 8.6603   8.6603	-1.517275e-06  1.232852e-04
 8.7178   8.7178	-1.279721e-05  1.217551e-04
 8.7750   8.7750	 9.471302e-06  1.208986e-04
 8.8318   8.8318	-1.091748e-05  1.230649e-04
 8.9443   8.9443	-4.923297e-06  1.196994e-04
 9.0000   9.0000	 8.136587e-06  1.194803e-04
 9.0554   9.0554	-1.675466e-05  1.223440e-04
 9.1104   9.1104	 9.095181e-06  1.237387e-04
 9.1652   9.1652	-1.244951e-05  1.233033e-04
 9.2195   9.2195	-7.492452e-06  1.234644e-04
 9.2736   9.2736	 4.217600e-06  1.238735e-04
 9.3808   9.3808	 1.692101e-05  1.203993e-04
 9.4340   9.4340	-8.032282e-07  1.206725e-04
 9.4868   9.4868	 2.355093e-07  1.200784e-04
 9.5394   9.5394	 6.773260e-06  1.196598e-04
 9.6437   9.6437	-3.144920e-06  1.183388e-04
 9.6954   9.6954	 6.145335e-06  1.204612e-04
 9.7980   9.7980	 1.110868e-05  1.180043e-04
 9.8489   9.8489	 1.606562e-05  1.199663e-04
 9.8995   9.8995	 2.461985e-05  1.211134e-04
 9.9499   9.9499	 1.179824e-05  1.238702e-04
 10.0000   10.0000	-7.673162e-06  1.184169e-04
 10.0499   10.0499	 1.967149e-07  1.223062e-04
 10.0995   10.0995	 2.076756e-06  1.245594e-04
 10.1980   10.1980	-9.803597e-06  1.175840e-04
 10.2470   10.2470	 1.504096e-05  1.215312e-04
 10.2956   10.2956	-2.753655e-07  1.208909e-04
 10.3441   10.3441	 2.197942e-07  1.204604e-04
 10.3923   10.3923	 2.878055e-06  1.225717e-04
 10.4403   10.4403	 7.840938e-06  1.229407e-04
 10.4881   10.4881	-1.399579e-06  1.199160e-04
 10.6301   10.6301	 1.349609e-05  1.197599e-04
 10.6771   10.6771	 2.571815e-06  1.197241e-04
 10.7238   10.7238	-1.962314e-05  1.223003e-04
 10.7703   10.7703	-8.252214e-07  1.234765e-04
 10.8167   10.8167	-1.768621e-05  1.218910e-04
 10.8628   10.8628	-1.217592e-05  1.206313e-04
 10.9545   10.9545	-1.622175e-05  1.222013e-04
 11.0000   11.0000	-2.000557e-05  1.211349e-04
 11.0454   11.0454	-1.155192e-06  1.200200e-04
 11.0905   11.0905	 6.545493e-06  1.191152e-04
 11.1803   11.1803	 6.949902e-06  1.201270e-04
 11.2250   11.2250	 5.782367e-06  1.194092e-04
 11.3137   11.3137	-9.092311e-06  1.216580e-04
 11.3578   11.3578	-5.219795e-06  1.203721e-04
 11.4018   11.4018	-1.569578e-05  1.204667e-04
 11.4455   11.4455	-1.419184e-05  1.211677e-04
 11.4891   11.4891	 1.037448e-05  1.218276e-04
 11.5326   11.5326	 4.043591e-06  1.231689e-04
 11.5758   11.5758	-2.708117e-06  1.233606e-04
 11.6619   11.6619	-6.989007e-06  1.214201e-04
 11.7047   11.7047	-1.765250e-05  1.199480e-04
 11.7473   11.7473	-6.582619e-06  1.221573e-04
 11.7898   11.7898	 6.460477e-06  1.226721e-04
 11.8322   11.8322	 1.033983e-06  1.163405e-04
 11.8743   11.8743	 1.216119e-05  1.225963e-04
 11.9164   11.9164	-6.901271e-06  1.210321e-04
 12.0000   12.0000	-1.866570e-05  1.193995e-04
 12.0416   12.0416	-6.936733e-07  1.178147e-04
 12.0830   12.0830	-2.041688e-06  1.193059e-04
 12.1244   12.1244	-2.104726e-05  1.175949e-04
 12.1655   12.1655	-2.529260e-05  1.226802e-04
 12.2066   12.2066	-7.166809e-06  1.207006e-04
 12.2474   12.2474	 2.284749e-07  1.203087e-04
 12.3288   12.3288	 8.899025e-06  1.223645e-04
 12.3693   12.3693	-1.372439e-05  1.210741e-04
 12.4097   12.4097	-2.008550e-05  1.218344e-04
 12.4499   12.4499	 1.653358e-07  1.233986e-04
 12.5300   12.5300	-1.653264e-05  1.220914e-04
 12.5698   12.5698	 2.340205e-06  1.206217e-04
 12.6491   12.6491	-2.544077e-05  1.213263e-04
 12.6886   12.6886	-8.450415e-06  1.187744e-04
 12.7279   12.7279	 5.785139e-06  1.222703e-04
 12.7671   12.7671	 2.251241e-05  1.215051e-04
 12.8062   12.8062	 4.282175e-06  1.197568e-04
 12.8452   12.8452	 8.084149e-06  1.201298e-04
 12.8841   12.8841	-3.427830e-06  1.200374e-04
 12.9615   12.9615	-2.052861e-05  1.251055e-04
 13.0000   13.0000	-2.164263e-06  1.198475e-04
 13.0384   13.0384	-1.533584e-05  1.201129e-04
 13.0767   13.0767	-8.623313e-06  1.209787e-04
 13.1149   13.1149	-2.184388e-05  1.219489e-04
 13.1529   13.1529	-5.238240e-07  1.207245e-04
 13.1909   13.1909	-1.213283e-05  1.190732e-04
 13.2665   13.2665	-2.241301e-05  1.227388e-04
 13.3041   13.3041	 2.559004e-05  1.233160e-04
 13.3417   13.3417	-1.234177e-05  1.196102e-04
 13.3791   13.3791	 9.316962e-06  1.207791e-04
 13.4164   13.4164	-3.024404e-06  1.230416e-04
 13.4536   13.4536	-1.236447e-05  1.183281e-04
 13.4907   13.4907	-5.503254e-06  1.194984e-04
 13.5647   13.5647	-4.028156e-06  1.186985e-04
 13.6015   13.6015	-9.094301e-06  1.213084e-04
 13.6382   13.6382	-3.957609e-06  1.191827e-04
 13.6748   13.6748	-2.518859e-05  1.210012e-04
 13.7477   13.7477	-9.701716e-07  1.211138e-04
 13.7840   13.7840	 2.290304e-06  1.275436e-04
 13.8564   13.8564	-3.654837e-05  1.221732e-04
 13.8924   13.8924	-3.239959e-07  1.212136e-04
 13.9284   13.9284	-3.311740e-06  1.214245e-04
 13.9642   13.9642	-2.067582e-05  1.187087e-04
 14.0000   14.0000	-1.665190e-05  1.208688e-04
 14.0357   14.0357	 1.397990e-05  1.227659e-04
 14.0712   14.0712	-7.189922e-06  1.232224e-04
 14.1421   14.1421	-1.423508e-05  1.222317e-04
 14.1774   14.1774	-1.097420e-05  1.217302e-04
 14.2127   14.2127	 4.409664e-06  1.198528e-04
 14.2478   14.2478	-2.467157e-05  1.184362e-04
 14.2829   14.2829	-5.200996e-06  1.221313e-04
 14.3178   14.3178	-2.276084e-05  1.181567e-04
 14.3527   14.3527	-2.404539e-05  1.223691e-04
 14.4222   14.4222	 1.763820e-05  1.205838e-04
 14.4568   14.4568	 5.942943e-06  1.202360e-04
 14.4914   14.4914	-2.314929e-05  1.209073e-04
 14.5258   14.5258	 5.959860e-06  1.232460e-04
 14.5602   14.5602	 8.476416e-06  1.185780e-04
 14.5945   14.5945	-2.995117e-06  1.235424e-04
 14.6969   14.6969	 1.159258e-05  1.246827e-04
 14.7309   14.7309	-8.370786e-06  1.204215e-04
 14.7648   14.7648	-1.492119e-05  1.225691e-04
 14.7986   14.7986	-8.805361e-06  1.231582e-04
 14.8661   14.8661	-1.528583e-05  1.234217e-04
 14.8997   14.8997	-2.781162e-06  1.203878e-04
 14.9666   14.9666	 1.288001e-05  1.235280e-04
 15.0000   15.0000	 7.646655e-06  1.220873e-04
 15.0333   15.0333	-4.500240e-06  1.209377e-04
 15.0665   15.0665	-8.562433e-07  1.221333e-04
 15.0997   15.0997	 7.752702e-06  1.240276e-04
 15.1327   15.1327	 7.662492e-07  1.191059e-04
 15.1658   15.1658	 2.085464e-06  1.205202e-04
 15.2643   15.2643	-1.398405e-05  1.168108e-04
 15.2971   15.2971	-1.656893e-06  1.189435e-04
 15.3623   15.3623	 3.117210e-05  1.183798e-04
 15.3948   15.3948	 1.611946e-05  1.207437e-04
 15.4272   15.4272	-3.225396e-05  1.266494e-04
 15.5242   15.5242	 2.101625e-05  1.223153e-04
 15.5563   15.5563	 7.922575e-06  1.210867e-04
 15.5885   15.5885	 9.874965e-06  1.224395e-04
 15.6205   15.6205	-8.937849e-06  1.208728e-04
 15.6525   15.6525	-2.112270e-05  1.217000e-04
 15.6844   15.6844	 3.218764e-06  1.191454e-04
 15.7480   15.7480	 6.734550e-06  1.196103e-04
 15.7797   15.7797	-1.797309e-05  1.228014e-04
 15.8114   15.8114	 1.025752e-06  1.229157e-04
 15.8430   15.8430	-9.394726e-06  1.233810e-04
 15.9060   15.9060	 1.574570e-05  1.178436e-04
 16.0312   16.0312	-1.352836e-05  1.220062e-04
 16.0624   16.0624	-2.698577e-05  1.159329e-04
 16.1245   16.1245	-2.016751e-05  1.213343e-04
 16.1555   16.1555	-8.448476e-06  1.242552e-04
 16.1864   16.1864	-6.143893e-06  1.250228e-04
 16.2481   16.2481	-4.202760e-05  1.257501e-04
 16.2788   16.2788	 8.965015e-06  1.262683e-04
 16.3095   16.3095	-1.313307e-05  1.215153e-04
 16.3401   16.3401	-2.457633e-05  1.169790e-04
 16.4012   16.4012	-1.220661e-05  1.218336e-04
 16.4317   16.4317	-2.826130e-06  1.216518e-04
 16.4924   16.4924	 2.600450e-05  1.247973e-04
 16.5529   16.5529	 4.857254e-07  1.203908e-04
 16.6733   16.6733	-7.843146e-06  1.203136e-04
 16.7332   16.7332	-2.431523e-05  1.217620e-04
 16.7631   16.7631	 2.131659e-05  1.234413e-04
 16.8226   16.8226	 2.244696e-05  1.214384e-04
 16.8819   16.8819	 8.419332e-07  1.215792e-04
 16.9706   16.9706	-2.316609e-05  1.211894e-04
 17.0000   17.0000	-1.467936e-05  1.210223e-04
 17.0294   17.0294	-1.278796e-05  1.198468e-04
 17.0587   17.0587	-2.306636e-05  1.226541e-04
 17.0880   17.0880	 1.606529e-06  1.247185e-04
 17.1172   17.1172	 2.082266e-06  1.215632e-04
 17.2337   17.2337	 7.016743e-06  1.243910e-04
 17.3205   17.3205	 2.257976e-05  1.228365e-04
 17.3494   17.3494	-1.522028e-05  1.217624e-04
 17.3781   17.3781	 2.226130e-05  1.206205e-04
 17.4356   17.4356	 1.803953e-06  1.200115e-04
 17.4929   17.4929	 8.505737e-06  1.220203e-04
 17.5499   17.5499	 1.646588e-05  1.218821e-04
 17.6918   17.6918	 3.628808e-06  1.178013e-04
 17.7200   17.7200	-8.552290e-06  1.239027e-04
 17.9165   17.9165	 1.180817e-05  1.149740e-04
 17.9722   17.9722	 1.185893e-05  1.240085e-04
 18.0000   18.0000	-2.052013e-06  1.177868e-04
 18.0278   18.0278	 1.359726e-05  1.182725e-04
 18.1384   18.1384	-1.702538e-05  1.170908e-04
 18.3576   18.3576	-1.425372e-05  1.238399e-04
 18.4932   18.4932	 3.758202e-06  1.137448e-04
 18.5472   18.5472	-1.218794e-05  1.171491e-04
 18.6011   18.6011	 6.452358e-06  1.202010e-04
 18.7617   18.7617	-1.063169e-05  1.191887e-04
 19.0526   19.0526	-7.224345e-06  1.145729e-04
 19.1050   19.1050	 1.189668e-05  1.189705e-04
 19.2094   19.2094	-7.511976e-06  1.238889e-04
 19.6469   19.6469	 7.643716e-06  1.194004e-04
 19.6977   19.6977	 1.899625e-05  1.151158e-04
 20.2237   20.2237	 2.173630e-05  1.220511e-04
 20.7846   20.7846	 3.987990e-05  1.280257e-04


==> ancillary/data/l244f21b9670m00013990m002798/l244f21b9670m00013990m002798_V1.dat <==
 0.0000   0.0000	-1.605334e+00  6.786734e-05
 1.0000   0.9599	-6.069169e-01  6.550676e-05
 1.4142   1.4333	-3.688459e-01  5.658039e-05
 1.7321   1.7865	-2.679642e-01  5.642925e-05
 2.0000   1.9401	-2.341724e-01  5.843501e-05
 2.2361   2.2247	-1.847495e-01  5.410680e-05
 2.4495   2.4648	-1.523731e-01  5.325258e-05
 2.8284   2.8267	-1.145802e-01  5.111167e-05
 3.0000   2.9948	-1.011586e-01  4.715737e-05
 3.1623   3.1502	-8.980412e-02  4.700516e-05
 3.3166   3.3138	-7.921808e-02  4.671597e-05
 3.4641   3.4758	-6.996864e-02  5.017636e-05
 3.6056   3.6019	-6.372131e-02  4.739763e-05
 3.7417   3.7434	-5.732823e-02  4.426060e-05
 4.0000   3.9905	-4.808740e-02  4.856315e-05
 4.1231   4.1189	-4.354273e-02  4.672001e-05
 4.2426   4.2380	-3.981932e-02  4.601199e-05
 4.3589   4.3585	-3.639549e-02  4.335614e-05
 4.4721   4.4664	-3.366422e-02  4.666817e-05
 4.5826   4.5786	-3.098841e-02  4.185125e-05
 4.6904   4.6914	-2.849617e-02  4.915083e-05
 4.8990   4.8963	-2.454083e-02  4.581498e-05
 5.0000   4.9934	-2.287231e-02  4.499292e-05
 5.0990   5.0990	-2.128932e-02  4.257328e-05
 5.1962   5.1962	-1.984075e-02  4.724897e-05
 5.3852   5.3852	-1.724985e-02  4.506109e-05
 5.4772   5.4772	-1.614549e-02  4.248432e-05
 5.6569   5.6569	-1.411323e-02  4.627064e-05
 5.7446   5.7446	-1.325899e-02  4.494918e-05
 5.8310   5.8310	-1.247803e-02  4.696067e-05
 5.9161   5.9161	-1.171860e-02  4.193466e-05
 6.0000   6.0000	-1.104768e-02  4.734464e-05
 6.0828   6.0828	-1.040550e-02  4.585034e-05
 6.1644   6.1644	-9.781457e-03  4.569136e-05
 6.3246   6.3246	-8.707758e-03  4.345813e-05
 6.4031   6.4031	-8.213760e-03  4.612973e-05
 6.4807   6.4807	-7.755786e-03  4.677267e-05
 6.5574   6.5574	-7.349504e-03  5.368129e-05
 6.6332   6.6332	-6.927068e-03  4.842798e-05
 6.7082   6.7082	-6.580799e-03  4.605631e-05
 6.7823   6.7823	-6.233209e-03  4.678122e-05
 6.9282   6.9282	-5.600939e-03  6.802229e-05
 7.0000   7.0000	-5.304710e-03  4.907911e-05
 7.0711   7.0711	-5.038572e-03  4.642566e-05
 7.1414   7.1414	-4.793955e-03  4.513212e-05
 7.2111   7.2111	-4.541748e-03  4.508636e-05
 7.2801   7.2801	-4.318517e-03  4.535197e-05
 7.3485   7.3485	-4.105670e-03  4.783731e-05
 7.4833   7.4833	-3.714163e-03  5.085968e-05
 7.5498   7.5498	-3.535014e-03  5.222381e-05
 7.6158   7.6158	-3.372847e-03  4.580325e-05
 7.6811   7.6811	-3.211330e-03  5.122139e-05
 7.8102   7.8102	-2.920168e-03  4.919734e-05
 7.8740   7.8740	-2.780798e-03  4.792759e-05
 8.0000   8.0000	-2.560199e-03  4.988334e-05
 8.0623   8.0623	-2.429791e-03  4.534579e-05
 8.1240   8.1240	-2.312315e-03  5.104287e-05
 8.1854   8.1854	-2.184687e-03  5.108176e-05
 8.2462   8.2462	-2.106616e-03  4.877186e-05
 8.3066   8.3066	-2.013034e-03  4.755623e-05
 8.3666   8.3666	-1.931772e-03  5.301118e-05
 8.4853   8.4853	-1.764463e-03  4.966275e-05
 8.5440   8.5440	-1.694711e-03  4.746660e-05
 8.6023   8.6023	-1.610757e-03  4.922582e-05
 8.6603   8.6603	-1.544563e-03  5.043598e-05
 8.7178   8.7178	-1.481554e-03  4.947640e-05
 8.7750   8.7750	-1.413986e-03  5.130046e-05
 8.8318   8.8318	-1.360934e-03  4.636667e-05
 8.9443   8.9443	-1.252424e-03  4.789992e-05
 9.0000   9.0000	-1.192314e-03  4.875555e-05
 9.0554   9.0554	-1.150929e-03  4.833590e-05
 9.1104   9.1104	-1.100678e-03  4.986902e-05
 9.1652   9.1652	-1.045121e-03  4.781380e-05
 9.2195   9.2195	-1.020264e-03  4.701080e-05
 9.2736   9.2736	-9.759944e-04  5.029787e-05
 9.3808   9.3808	-8.805024e-04  5.361462e-05
 9.4340   9.4340	-8.598196e-04  4.897087e-05
 9.4868   9.4868	-8.307090e-04  4.863956e-05
 9.5394   9.5394	-8.060802e-04  5.014629e-05
 9.6437   9.6437	-7.292085e-04  4.869175e-05
 9.6954   9.6954	-7.032713e-04  4.908512e-05
 9.7980   9.7980	-6.276976e-04  5.310062e-05
 9.8489   9.8489	-6.226980e-04  4.817985e-05
 9.8995   9.8995	-6.104003e-04  5.004632e-05
 9.9499   9.9499	-5.776816e-04  4.947943e-05
 10.0000   10.0000	-5.661667e-04  4.838014e-05
 10.0499   10.0499	-5.415881e-04  4.957452e-05
 10.0995   10.0995	-5.265786e-04  5.204452e-05
 10.1980   10.1980	-4.882739e-04  4.851964e-05
 10.2470   10.2470	-4.683253e-04  5.216336e-05
 10.2956   10.2956	-4.367938e-04  4.907735e-05
 10.3441   10.3441	-4.403062e-04  4.979062e-05
 10.3923   10.3923	-4.194635e-04  5.362725e-05
 10.4403   10.4403	-4.077203e-04  4.857386e-05
 10.4881   10.4881	-3.841997e-04  4.895571e-05
 10.6301   10.6301	-3.460048e-04  4.980538e-05
 10.6771   10.6771	-3.384451e-04  4.879047e-05
 10.7238   10.7238	-2.902356e-04  5.105708e-05
 10.7703   10.7703	-3.077797e-04  5.078983e-05
 10.8167   10.8167	-3.128203e-04  4.904572e-05
 10.8628   10.8628	-2.972508e-04  4.917435e-05
 10.9545   10.9545	-2.671337e-04  5.131604e-05
 11.0000   11.0000	-2.619265e-04  4.927065e-05
 11.0454   11.0454	-2.557046e-04  4.981832e-05
 11.0905   11.0905	-2.526665e-04  5.002709e-05
 11.1803   11.1803	-2.256526e-04  4.828986e-05
 11.2250   11.2250	-2.234005e-04  4.897864e-05
 11.3137   11.3137	-2.255073e-04  4.880051e-05
 11.3578   11.3578	-2.021513e-04  4.981698e-05
 11.4018   11.4018	-2.117006e-04  4.690179e-05
 11.4455   11.4455	-2.040316e-04  4.787249e-05
 11.4891   11.4891	-1.711660e-04  5.009165e-05
 11.5326   11.5326	-1.610743e-04  5.013830e-05
 11.5758   11.5758	-1.760648e-04  4.793606e-05
 11.6619   11.6619	-1.510458e-04  4.772295e-05
 11.7047   11.7047	-1.628554e-04  4.873205e-05
 11.7473   11.7473	-1.506504e-04  5.062137e-05
 11.7898   11.7898	-1.626546e-04  4.737641e-05
 11.8322   11.8322	-1.392092e-04  5.056135e-05
 11.8743   11.8743	-1.383612e-04  5.112199e-05
 11.9164   11.9164	-1.087537e-04  4.956980e-05
 12.0000   12.0000	-1.498692e-04  5.325119e-05
 12.0416   12.0416	-1.549168e-04  4.996789e-05
 12.0830   12.0830	-1.331493e-04  4.934277e-05
 12.1244   12.1244	-1.202265e-04  4.991206e-05
 12.1655   12.1655	-1.849922e-04  5.158885e-05
 12.2066   12.2066	-1.292764e-04  4.611438e-05
 12.2474   12.2474	-1.026355e-04  5.037748e-05
 12.3288   12.3288	-1.268814e-04  4.837786e-05
 12.3693   12.3693	-1.095056e-04  4.855483e-05
 12.4097   12.4097	-1.439572e-04  4.610200e-05
 12.4499   12.4499	-8.907349e-05  5.122163e-05
 12.5300   12.5300	-1.325733e-04  4.944072e-05
 12.5698   12.5698	-8.481935e-05  4.995715e-05
 12.6491   12.6491	-1.259373e-04  4.798450e-05
 12.6886   12.6886	-8.453855e-05  4.965811e-05
 12.7279   12.7279	-9.804874e-05  4.736757e-05
 12.7671   12.7671	-7.902459e-05  5.011098e-05
 12.8062   12.8062	-8.454585e-05  4.768249e-05
 12.8452   12.8452	-6.588935e-05  4.870052e-05
 12.8841   12.8841	-7.040029e-05  4.932770e-05
 12.9615   12.9615	-6.742546e-05  4.809680e-05
 13.0000   13.0000	-1.000780e-04  5.053521e-05
 13.0384   13.0384	-6.987271e-05  4.744675e-05
 13.0767   13.0767	-6.450073e-05  4.730001e-05
 13.1149   13.1149	-3.685930e-05  4.823172e-05
 13.1529   13.1529	-7.483761e-05  4.953654e-05
 13.1909   13.1909	-4.185787e-05  4.857569e-05
 13.2665   13.2665	-6.809832e-05  5.358239e-05
 13.3041   13.3041	-3.572718e-05  5.012140e-05
 13.3417   13.3417	-7.607339e-05  4.835261e-05
 13.3791   13.3791	-3.885767e-05  4.812766e-05
 13.4164   13.4164	-6.503012e-05  4.631211e-05
 13.4536   13.4536	-4.570143e-05  4.806760e-05
 13.4907   13.4907	-5.058607e-05  4.969062e-05
 13.5647   13.5647	-5.842302e-05  5.159816e-05
 13.6015   13.6015	-4.792199e-05  4.657852e-05
 13.6382   13.6382	-4.107819e-05  4.900936e-05
 13.6748   13.6748	-4.372283e-05  5.094038e-05
 13.7477   13.7477	-5.219172e-05  4.816204e-05
 13.7840   13.7840	-4.209911e-05  4.898847e-05
 13.8564   13.8564	-9.855515e-06  5.180779e-05
 13.8924   13.8924	-4.313379e-05  4.630257e-05
 13.9284   13.9284	-4.603597e-05  4.696868e-05
 13.9642   13.9642	-5.313756e-05  4.909732e-05
 14.0000   14.0000	-7.390659e-05  5.134940e-05
 14.0357   14.0357	-3.814877e-05  4.964463e-05
 14.0712   14.0712	-4.146895e-05  4.682554e-05
 14.1421   14.1421	-3.790254e-05  4.610905e-05
 14.1774   14.1774	-4.498955e-05  4.995933e-05
 14.2127   14.2127	-4.306570e-05  4.691370e-05
 14.2478   14.2478	-2.841843e-05  4.992437e-05
 14.2829   14.2829	-4.085785e-05  4.861292e-05
 14.3178   14.3178	-5.002503e-05  5.326401e-05
 14.3527   14.3527	-3.831008e-05  4.748594e-05
 14.4222   14.4222	-2.178561e-05  4.752776e-05
 14.4568   14.4568	-3.189616e-05  4.882392e-05
 14.4914   14.4914	-2.813203e-05  4.947336e-05
 14.5258   14.5258	-3.254912e-05  4.573162e-05
 14.5602   14.5602	-2.457639e-05  4.897090e-05
 14.5945   14.5945	-3.657787e-05  4.747988e-05
 14.6969   14.6969	-3.832290e-05  4.734013e-05
 14.7309   14.7309	-3.680672e-05  4.739557e-05
 14.7648   14.7648	-3.867883e-05  4.803595e-05
 14.7986   14.7986	-3.569524e-05  4.914547e-05
 14.8661   14.8661	-2.263151e-05  4.620892e-05
 14.8997   14.8997	-3.790608e-05  4.711899e-05
 14.9666   14.9666	-3.270806e-05  4.883272e-05
 15.0000   15.0000	-3.167792e-05  4.591715e-05
 15.0333   15.0333	-3.054753e-05  4.815932e-05
 15.0665   15.0665	-3.246358e-05  4.898768e-05
 15.0997   15.0997	-2.296918e-05  5.035832e-05
 15.1327   15.1327	-3.178398e-05  4.869793e-05
 15.1658   15.1658	-3.564855e-05  4.620562e-05
 15.2643   15.2643	-2.016133e-05  5.117719e-05
 15.2971   15.2971	-3.072346e-05  4.661716e-05
 15.3623   15.3623	-3.552650e-05  4.786558e-05
 15.3948   15.3948	-3.463245e-05  4.514009e-05
 15.4272   15.4272	-2.044985e-05  4.856496e-05
 15.5242   15.5242	-1.487923e-05  4.844495e-05
 15.5563   15.5563	-3.265393e-05  4.710884e-05
 15.5885   15.5885	-4.878600e-05  4.792792e-05
 15.6205   15.6205	-2.370061e-05  4.726714e-05
 15.6525   15.6525	-2.576598e-05  4.646430e-05
 15.6844   15.6844	-3.423608e-05  4.680552e-05
 15.7480   15.7480	-3.117123e-05  4.733599e-05
 15.7797   15.7797	-3.004967e-05  4.674850e-05
 15.8114   15.8114	-1.649774e-05  4.854132e-05
 15.8430   15.8430	-2.601480e-05  4.620091e-05
 15.9060   15.9060	-1.975441e-05  4.583886e-05
 16.0312   16.0312	-2.301754e-05  4.738881e-05
 16.0624   16.0624	-2.585823e-05  4.589981e-05
 16.1245   16.1245	-1.617538e-05  4.632175e-05
 16.1555   16.1555	-2.224016e-05  4.853828e-05
 16.1864   16.1864	-2.379393e-05  5.040564e-05
 16.2481   16.2481	 8.782296e-06  5.447516e-05
 16.2788   16.2788	-2.963395e-05  4.224730e-05
 16.3095   16.3095	-1.870925e-05  4.382519e-05
 16.3401   16.3401	-3.271798e-05  4.776383e-05
 16.4012   16.4012	-1.500490e-05  4.571631e-05
 16.4317   16.4317	-2.172338e-05  4.819542e-05
 16.4924   16.4924	-1.144797e-05  4.867967e-05
 16.5529   16.5529	-2.508711e-05  4.574552e-05
 16.6733   16.6733	-1.858670e-05  4.742975e-05
 16.7332   16.7332	-1.318473e-05  4.492733e-05
 16.7631   16.7631	-2.030781e-05  4.717267e-05
 16.8226   16.8226	 9.877601e-06  4.548101e-05
 16.8819   16.8819	-4.012305e-06  5.320224e-05
 16.9706   16.9706	-5.033467e-05  4.332829e-05
 17.0000   17.0000	-1.998737e-05  4.471564e-05
 17.0294   17.0294	-1.677066e-05  4.623273e-05
 17.0587   17.0587	-2.630901e-05  4.882319e-05
 17.0880   17.0880	-3.367613e-05  4.556884e-05
 17.1172   17.1172	-1.000023e-05  4.683689e-05
 17.2337   17.2337	-3.110115e-05  4.954927e-05
 17.3205   17.3205	-8.840357e-06  6.022957e-05
 17.3494   17.3494	-1.687499e-05  4.755830e-05
 17.3781   17.3781	 9.596350e-06  5.115769e-05
 17.4356   17.4356	-1.403222e-05  4.782601e-05
 17.4929   17.4929	-1.303979e-05  5.133597e-05
 17.5499   17.5499	-9.870157e-06  4.929207e-05
 17.6918   17.6918	 4.202806e-07  4.257788e-05
 17.7200   17.7200	-1.801140e-05  4.671871e-05
 17.9165   17.9165	 7.326254e-07  5.342332e-05
 17.9722   17.9722	-1.354667e-05  5.039858e-05
 18.0000   18.0000	-9.310516e-06  4.632931e-05
 18.0278   18.0278	-4.118297e-06  5.002737e-05
 18.1384   18.1384	-1.621454e-05  4.846302e-05
 18.3576   18.3576	-2.338503e-05  4.670072e-05
 18.4932   18.4932	-1.256921e-05  4.953938e-05
 18.5472   18.5472	-9.208081e-06  4.946398e-05
 18.6011   18.6011	-6.673904e-06  4.930020e-05
 18.7617   18.7617	-1.870865e-05  4.804854e-05
 19.0526   19.0526	-2.357608e-05  5.230487e-05
 19.1050   19.1050	-1.733101e-05  4.910358e-05
 19.2094   19.2094	-1.925433e-05  4.660025e-05
 19.6469   19.6469	-2.604416e-05  4.946163e-05
 19.6977   19.6977	-1.968031e-05  4.877417e-05
 20.2237   20.2237	 5.141747e-06  5.538469e-05
 20.7846   20.7846	-2.075948e-05  6.608635e-05


==> ancillary/data/l244f21b9670m00013990m002798/l244f21b9670m00013990m002798_Va.dat <==
 0.0000   0.0000	-2.481040e-01  3.757388e-05
 1.0000   0.9599	-2.894287e-02  4.357152e-05
 1.4142   1.4333	-1.051904e-02  4.394239e-05
 1.7321   1.7865	-5.669816e-03  4.316819e-05
 2.0000   1.9401	-4.530156e-03  4.532764e-05
 2.2361   2.2247	-2.940958e-03  4.406288e-05
 2.4495   2.4648	-2.081460e-03  4.494464e-05
 2.8284   2.8267	-1.286211e-03  4.467284e-05
 3.0000   2.9948	-1.043116e-03  4.524952e-05
 3.1623   3.1502	-8.549104e-04  4.555708e-05
 3.3166   3.3138	-6.894337e-04  4.678762e-05
 3.4641   3.4758	-5.748211e-04  4.654307e-05
 3.6056   3.6019	-4.873238e-04  4.473112e-05
 3.7417   3.7434	-4.085895e-04  4.540075e-05
 4.0000   3.9905	-3.148206e-04  4.609468e-05
 4.1231   4.1189	-2.652539e-04  4.581228e-05
 4.2426   4.2380	-2.295521e-04  4.520911e-05
 4.3589   4.3585	-1.964032e-04  4.474771e-05
 4.4721   4.4664	-1.778690e-04  4.521080e-05
 4.5826   4.5786	-1.520126e-04  4.445459e-05
 4.6904   4.6914	-1.347834e-04  4.523234e-05
 4.8990   4.8963	-1.053769e-04  4.639842e-05
 5.0000   4.9934	-9.416054e-05  4.519241e-05
 5.0990   5.0990	-8.293387e-05  4.487989e-05
 5.1962   5.1962	-7.361606e-05  4.454918e-05
 5.3852   5.3852	-6.122674e-05  4.500531e-05
 5.4772   5.4772	-5.461225e-05  4.358011e-05
 5.6569   5.6569	-4.508848e-05  4.556230e-05
 5.7446   5.7446	-4.367896e-05  4.439701e-05
 5.8310   5.8310	-3.758225e-05  4.446041e-05
 5.9161   5.9161	-3.876657e-05  4.490799e-05
 6.0000   6.0000	-3.231823e-05  4.459025e-05
 6.0828   6.0828	-2.651978e-05  4.506810e-05
 6.1644   6.1644	-2.667202e-05  4.473398e-05
 6.3246   6.3246	-1.208652e-05  4.539184e-05
 6.4031   6.4031	-1.746626e-05  4.430196e-05
 6.4807   6.4807	-2.037546e-05  4.431358e-05
 6.5574   6.5574	-1.520627e-05  4.326397e-05
 6.6332   6.6332	-1.643548e-05  4.577533e-05
 6.7082   6.7082	-1.503034e-05  4.461413e-05
 6.7823   6.7823	-1.098535e-05  4.494084e-05
 6.9282   6.9282	-1.077319e-05  4.737477e-05
 7.0000   7.0000	-1.005204e-05  4.506854e-05
 7.0711   7.0711	-6.228418e-06  4.446784e-05
 7.1414   7.1414	-1.390912e-05  4.447582e-05
 7.2111   7.2111	-4.600687e-07  4.503228e-05
 7.2801   7.2801	-6.654313e-07  4.621534e-05
 7.3485   7.3485	-1.729526e-06  4.486930e-05
 7.4833   7.4833	-7.243164e-06  4.544107e-05
 7.5498   7.5498	-1.755100e-06  4.505272e-05
 7.6158   7.6158	-2.586278e-06  4.523099e-05
 7.6811   7.6811	 1.964706e-06  4.484622e-05
 7.8102   7.8102	 1.566214e-06  4.529983e-05
 7.8740   7.8740	 3.316469e-06  4.485278e-05
 8.0000   8.0000	-3.659760e-06  4.589935e-05
 8.0623   8.0623	-1.411217e-06  4.457453e-05
 8.1240   8.1240	 5.462805e-06  4.534452e-05
 8.1854   8.1854	 8.503384e-06  4.488962e-05
 8.2462   8.2462	 2.502719e-06  4.587149e-05
 8.3066   8.3066	 4.805875e-06  4.519633e-05
 8.3666   8.3666	-5.464223e-06  4.435384e-05
 8.4853   8.4853	 9.627460e-06  4.534208e-05
 8.5440   8.5440	 2.438838e-06  4.553147e-05
 8.6023   8.6023	 6.826158e-06  4.552383e-05
 8.6603   8.6603	 1.992566e-06  4.492010e-05
 8.7178   8.7178	-1.177838e-06  4.364836e-05
 8.7750   8.7750	 7.295506e-06  4.545074e-05
 8.8318   8.8318	 8.266616e-08  4.444597e-05
 8.9443   8.9443	 1.041732e-06  4.582058e-05
 9.0000   9.0000	 6.073954e-06  4.509303e-05
 9.0554   9.0554	 5.796018e-06  4.537641e-05
 9.1104   9.1104	 5.445015e-06  4.518723e-05
 9.1652   9.1652	 5.550925e-06  4.488470e-05
 9.2195   9.2195	 7.037380e-06  4.489728e-05
 9.2736   9.2736	 6.590758e-06  4.486115e-05
 9.3808   9.3808	 4.424860e-06  4.547506e-05
 9.4340   9.4340	 8.078826e-06  4.409870e-05
 9.4868   9.4868	 7.001461e-06  4.481980e-05
 9.5394   9.5394	 1.053735e-05  4.546063e-05
 9.6437   9.6437	 5.190295e-06  4.407779e-05
 9.6954   9.6954	 6.607180e-06  4.419443e-05
 9.7980   9.7980	 5.148612e-06  4.451343e-05
 9.8489   9.8489	 3.563633e-06  4.432769e-05
 9.8995   9.8995	 7.117233e-06  4.459638e-05
 9.9499   9.9499	 1.974025e-06  4.524286e-05
 10.0000   10.0000	 6.620113e-06  4.508750e-05
 10.0499   10.0499	 4.960941e-06  4.514108e-05
 10.0995   10.0995	 3.980006e-06  4.499697e-05
 10.1980   10.1980	 1.193668e-05  4.519412e-05
 10.2470   10.2470	 8.940275e-06  4.571989e-05
 10.2956   10.2956	 7.244184e-06  4.446485e-05
 10.3441   10.3441	 6.285190e-06  4.467045e-05
 10.3923   10.3923	 7.314202e-06  4.613976e-05
 10.4403   10.4403	 5.637945e-06  4.486916e-05
 10.4881   10.4881	 6.156206e-06  4.519670e-05
 10.6301   10.6301	 6.337216e-06  4.438219e-05
 10.6771   10.6771	 3.944640e-06  4.549124e-05
 10.7238   10.7238	 1.225904e-05  4.430502e-05
 10.7703   10.7703	 3.362234e-06  4.543163e-05
 10.8167   10.8167	 5.900531e-06  4.488062e-05
 10.8628   10.8628	 5.047688e-06  4.446348e-05
 10.9545   10.9545	 1.424109e-05  4.402855e-05
 11.0000   11.0000	 6.755369e-06  4.538959e-05
 11.0454   11.0454	 8.282706e-06  4.533525e-05
 11.0905   11.0905	 1.235948e-06  4.606351e-05
 11.1803   11.1803	 8.825121e-06  4.491171e-05
 11.2250   11.2250	 8.376982e-06  4.447953e-05
 11.3137   11.3137	 5.177978e-06  4.375179e-05
 11.3578   11.3578	 7.322665e-06  4.477833e-05
 11.4018   11.4018	 1.113604e-05  4.599895e-05
 11.4455   11.4455	 5.246071e-06  4.454399e-05
 11.4891   11.4891	 9.713802e-06  4.469827e-05
 11.5326   11.5326	 8.013675e-06  4.577305e-05
 11.5758   11.5758	 9.662625e-06  4.474896e-05
 11.6619   11.6619	 1.017470e-05  4.525956e-05
 11.7047   11.7047	 6.651218e-06  4.544483e-05
 11.7473   11.7473	 7.142301e-06  4.495837e-05
 11.7898   11.7898	 6.307056e-06  4.508668e-05
 11.8322   11.8322	 5.842970e-06  4.540736e-05
 11.8743   11.8743	 9.570340e-06  4.479542e-05
 11.9164   11.9164	 7.833007e-06  4.509256e-05
 12.0000   12.0000	 1.338823e-05  4.586732e-05
 12.0416   12.0416	 7.099068e-06  4.503658e-05
 12.0830   12.0830	 7.260371e-06  4.483924e-05
 12.1244   12.1244	 7.939684e-06  4.480606e-05
 12.1655   12.1655	 7.215911e-06  4.645221e-05
 12.2066   12.2066	 7.149860e-06  4.469490e-05
 12.2474   12.2474	 8.503494e-06  4.511419e-05
 12.3288   12.3288	 7.474221e-06  4.449132e-05
 12.3693   12.3693	 1.162766e-05  4.510291e-05
 12.4097   12.4097	 7.720309e-06  4.529832e-05
 12.4499   12.4499	 6.466119e-06  4.503928e-05
 12.5300   12.5300	 3.734530e-06  4.492307e-05
 12.5698   12.5698	 4.695045e-06  4.584710e-05
 12.6491   12.6491	 8.506996e-06  4.511660e-05
 12.6886   12.6886	 1.023279e-05  4.476505e-05
 12.7279   12.7279	 4.097568e-06  4.445812e-05
 12.7671   12.7671	 5.493812e-06  4.602974e-05
 12.8062   12.8062	 1.093775e-05  4.495025e-05
 12.8452   12.8452	 1.116670e-05  4.482829e-05
 12.8841   12.8841	 9.675950e-06  4.450639e-05
 12.9615   12.9615	 8.947077e-06  4.536634e-05
 13.0000   13.0000	 9.815554e-06  4.462785e-05
 13.0384   13.0384	 1.012391e-05  4.489156e-05
 13.0767   13.0767	 7.833353e-06  4.482231e-05
 13.1149   13.1149	 8.764056e-06  4.512314e-05
 13.1529   13.1529	 5.722238e-06  4.511995e-05
 13.1909   13.1909	 1.465214e-05  4.449748e-05
 13.2665   13.2665	 1.459031e-05  4.455237e-05
 13.3041   13.3041	 1.535949e-05  4.526628e-05
 13.3417   13.3417	 8.133355e-06  4.447074e-05
 13.3791   13.3791	 1.251561e-05  4.499563e-05
 13.4164   13.4164	 6.693833e-06  4.493261e-05
 13.4536   13.4536	 9.852331e-06  4.549127e-05
 13.4907   13.4907	 5.745764e-06  4.510845e-05
 13.5647   13.5647	 1.595287e-05  4.481381e-05
 13.6015   13.6015	 9.253667e-06  4.499350e-05
 13.6382   13.6382	 7.263973e-06  4.515745e-05
 13.6748   13.6748	 1.355073e-06  4.659086e-05
 13.7477   13.7477	 8.959551e-06  4.456574e-05
 13.7840   13.7840	 1.118246e-05  4.531211e-05
 13.8564   13.8564	 1.212615e-05  4.633060e-05
 13.8924   13.8924	 6.587241e-06  4.516306e-05
 13.9284   13.9284	 6.328833e-06  4.547404e-05
 13.9642   13.9642	 4.980648e-06  4.524313e-05
 14.0000   14.0000	 2.129487e-06  4.524981e-05
 14.0357   14.0357	 7.902181e-06  4.555480e-05
 14.0712   14.0712	 4.325053e-06  4.548583e-05
 14.1421   14.1421	 7.445509e-06  4.490635e-05
 14.1774   14.1774	 3.964428e-06  4.550427e-05
 14.2127   14.2127	 9.848041e-06  4.482976e-05
 14.2478   14.2478	 7.499624e-06  4.487937e-05
 14.2829   14.2829	 4.661285e-06  4.540283e-05
 14.3178   14.3178	 2.088919e-08  4.512127e-05
 14.3527   14.3527	 5.123508e-06  4.531602e-05
 14.4222   14.4222	 6.807244e-06  4.565616e-05
 14.4568   14.4568	 8.118335e-06  4.554508e-05
 14.4914   14.4914	 4.148952e-06  4.599768e-05
 14.5258   14.5258	 7.489277e-06  4.538108e-05
 14.5602   14.5602	 1.139234e-05  4.531573e-05
 14.5945   14.5945	 5.240959e-06  4.411868e-05
 14.6969   14.6969	 6.579648e-06  4.560167e-05
 14.7309   14.7309	 8.807282e-06  4.562120e-05
 14.7648   14.7648	 4.821216e-06  4.552167e-05
 14.7986   14.7986	 2.057566e-06  4.568017e-05
 14.8661   14.8661	 4.190933e-06  4.489108e-05
 14.8997   14.8997	 2.798490e-06  4.390395e-05
 14.9666   14.9666	 4.013012e-06  4.521305e-05
 15.0000   15.0000	 6.103602e-06  4.522248e-05
 15.0333   15.0333	 3.716867e-06  4.561689e-05
 15.0665   15.0665	 7.672806e-06  4.654908e-05
 15.0997   15.0997	 8.300365e-06  4.666745e-05
 15.1327   15.1327	 4.597571e-06  4.476398e-05
 15.1658   15.1658	 4.365788e-06  4.528254e-05
 15.2643   15.2643	 3.453290e-07  4.541221e-05
 15.2971   15.2971	 4.185625e-06  4.518241e-05
 15.3623   15.3623	 5.437791e-06  4.723152e-05
 15.3948   15.3948	 4.433883e-06  4.548135e-05
 15.4272   15.4272	 1.076188e-05  4.657993e-05
 15.5242   15.5242	 2.580831e-06  4.600217e-05
 15.5563   15.5563	 7.386753e-06  4.447146e-05
 15.5885   15.5885	 2.457712e-06  4.545837e-05
 15.6205   15.6205	 8.028670e-06  4.492047e-05
 15.6525   15.6525	 5.013335e-06  4.575125e-05
 15.6844   15.6844	 6.100311e-06  4.531832e-05
 15.7480   15.7480	 7.097006e-06  4.592811e-05
 15.7797   15.7797	 3.849089e-06  4.596078e-05
 15.8114   15.8114	 1.049221e-05  4.569104e-05
 15.8430   15.8430	 7.709124e-06  4.552742e-05
 15.9060   15.9060	 5.626680e-06  4.601106e-05
 16.0312   16.0312	 6.638595e-06  4.557980e-05
 16.0624   16.0624	 6.398052e-06  4.588601e-05
 16.1245   16.1245	 6.103696e-06  4.528530e-05
 16.1555   16.1555	 6.152465e-06  4.584629e-05
 16.1864   16.1864	 5.204327e-06  4.592904e-05
 16.2481   16.2481	 9.682443e-06  4.735707e-05
 16.2788   16.2788	 6.740858e-06  4.476862e-05
 16.3095   16.3095	 6.423827e-06  4.422243e-05
 16.3401   16.3401	 1.875805e-06  4.471680e-05
 16.4012   16.4012	 1.023124e-05  4.591364e-05
 16.4317   16.4317	 9.728001e-06  4.555948e-05
 16.4924   16.4924	-1.406429e-06  4.604311e-05
 16.5529   16.5529	 7.392282e-06  4.485339e-05
 16.6733   16.6733	 6.859113e-06  4.532671e-05
 16.7332   16.7332	 6.166664e-06  4.494408e-05
 16.7631   16.7631	 7.994882e-06  4.556907e-05
 16.8226   16.8226	 4.154308e-06  4.581968e-05
 16.8819   16.8819	 9.197273e-06  4.564071e-05
 16.9706   16.9706	-1.672523e-06  4.427374e-05
 17.0000   17.0000	 6.499095e-06  4.407478e-05
 17.0294   17.0294	 7.041954e-06  4.499938e-05
 17.0587   17.0587	 1.282593e-05  4.390043e-05
 17.0880   17.0880	 6.832929e-06  4.564919e-05
 17.1172   17.1172	 9.770113e-06  4.406246e-05
 17.2337   17.2337	-4.448631e-06  4.427905e-05
 17.3205   17.3205	-1.104824e-06  4.594432e-05
 17.3494   17.3494	 6.667733e-06  4.528109e-05
 17.3781   17.3781	 7.449306e-06  4.502550e-05
 17.4356   17.4356	 1.297033e-05  4.481868e-05
 17.4929   17.4929	 9.875055e-06  4.567686e-05
 17.5499   17.5499	 3.550499e-06  4.334664e-05
 17.6918   17.6918	 8.359485e-06  4.386837e-05
 17.7200   17.7200	 9.369653e-06  4.474445e-05
 17.9165   17.9165	 1.162559e-05  4.392361e-05
 17.9722   17.9722	 7.512896e-06  4.477382e-05
 18.0000   18.0000	-4.331748e-06  4.458701e-05
 18.0278   18.0278	 7.133278e-06  4.509096e-05
 18.1384   18.1384	-1.607826e-06  4.509624e-05
 18.3576   18.3576	 7.226926e-06  4.407150e-05
 18.4932   18.4932	 2.140544e-06  4.423848e-05
 18.5472   18.5472	 8.305568e-06  4.385758e-05
 18.6011   18.6011	 2.746536e-07  4.427117e-05
 18.7617   18.7617	 1.022413e-05  4.502538e-05
 19.0526   19.0526	 1.166406e-05  4.585345e-05
 19.1050   19.1050	-2.221014e-06  4.364021e-05
 19.2094   19.2094	 4.284754e-06  4.387589e-05
 19.6469   19.6469	 6.250888e-06  4.288800e-05
 19.6977   19.6977	 1.634301e-07  4.371252e-05
 20.2237   20.2237	 6.792547e-06  4.409192e-05
 20.7846   20.7846	-5.848846e-06  4.784687e-05


==> ancillary/data/l328f21b6608m00271m0542/l328f21b6608m00271m0542_V1.dat <==
 0.0000   0.0000	-9.261004e+00  1.127732e-02
 1.0000   0.9599	-5.174590e+00  1.114984e-02
 1.4142   1.4333	-3.826012e+00  1.156293e-02
 1.7321   1.7865	-3.121534e+00  1.346393e-02
 2.0000   1.9401	-2.820509e+00  1.249095e-02
 2.2361   2.2247	-2.404680e+00  1.253816e-02
 2.4495   2.4648	-2.081665e+00  1.642238e-02
 2.8284   2.8267	-1.663474e+00  1.906822e-02
 3.0000   2.9948	-1.465259e+00  1.505960e-02
 3.1623   3.1502	-1.369774e+00  1.703203e-02
 3.3166   3.3138	-1.202676e+00  2.413304e-02
 3.4641   3.4758	-1.126622e+00  5.020350e-02
 3.6056   3.6019	-9.754788e-01  2.712942e-02
 3.7417   3.7434	-9.091536e-01  2.714575e-02
 4.0000   3.9905	-7.091063e-01  2.709518e-02
 4.1231   4.1189	-6.360682e-01  2.789827e-02
 4.2426   4.2380	-5.642528e-01  3.621271e-02
 4.3589   4.3585	-5.394287e-01  4.783517e-02
 4.4721   4.4664	-4.574581e-01  3.429894e-02
 4.5826   4.5786	-4.662514e-01  3.647454e-02
 4.6904   4.6914	-4.789545e-01  5.288615e-02
 4.8990   4.8963	-3.753561e-01  5.348543e-02
 5.0000   4.9934	-3.239476e-01  3.924717e-02
 5.0990   5.0990	-3.087527e-01  3.216810e-02
 5.1962   5.1962	-3.014167e-01  5.596974e-02
 5.3852   5.3852	-2.989024e-01  3.144615e-02
 5.4772   5.4772	-2.642646e-01  5.117852e-02
 5.6569   5.6569	-1.057443e-01  7.674209e-02
 5.7446   5.7446	-1.242652e-01  6.568201e-02
 5.8310   5.8310	-1.629847e-01  3.129665e-02
 5.9161   5.9161	-1.595046e-01  4.186931e-02
 6.0000   6.0000	-1.365283e-01  4.124966e-02
 


==> ancillary/data/l328f21b6608m00271m0542/l328f21b6608m00271m0542_V1hyp00.dat <==
 0.0000   0.0000	-9.259842e+00  9.798565e-03
 1.0000   0.9599	-5.105365e+00  9.717546e-03
 1.4142   1.4333	-3.482173e+00  1.032675e-02
 1.7321   1.7865	-1.714523e+00  1.176813e-02
 2.0000   1.9401	-2.485775e+00  1.192084e-02
 2.2361   2.2247	 5.487519e+00  7.288459e-02
 2.8284   2.8267	-8.019241e-01  1.864065e-02
 3.0000   2.9948	-9.616899e-01  3.025266e-02
 3.4641   3.4758	 6.197057e-01  3.205813e-02
 4.0000   3.9905	-1.891810e-01  6.072263e-02
 4.2426   4.2380	 4.500872e-01  4.151881e-02
 4.4721   4.4664	 6.094628e+00  6.373121e-02
 5.0000   4.9934	-2.386735e-01  6.422893e-02
 5.1962   5.1962	 1.220042e+00  4.674291e-02
 5.6569   5.6569	 9.486448e-01  5.890517e-02
 6.0000   6.0000	 1.560001e-01  9.205406e-02
 


==> ancillary/data/l328f21b6608m00271m0542/l328f21b6608m00271m0542_V1hyp01.dat <==
 0.0000   0.0000	-9.259842e+00  9.798565e-03
 1.0000   0.9599	-5.214065e+00  9.750261e-03
 1.4142   1.4333	-3.835919e+00  1.015756e-02
 1.7321   1.7865	-2.341123e+00  1.168670e-02
 2.0000   1.9401	-2.847282e+00  1.049374e-02
 2.2361   2.2247	 9.551710e-01  6.400985e-02
 2.8284   2.8267	-1.569461e+00  1.568335e-02
 3.0000   2.9948	-1.422977e+00  2.277053e-02
 3.4641   3.4758	-2.520610e-01  2.285326e-02
 4.0000   3.9905	-5.645720e-01  4.061368e-02
 4.2426   4.2380	-4.246623e-01  3.924967e-02
 4.4721   4.4664	 1.114323e+00  6.510572e-02
 5.0000   4.9934	-3.292877e-01  5.722029e-02
 5.1962   5.1962	 2.869427e-01  4.022343e-02
 5.6569   5.6569	 4.370241e-02  5.628908e-02
 6.0000   6.0000	-1.479166e-02  6.456932e-02




==> ancillary/data/l328f21b7596m00101m0202/l328f21b7596m00101m0202_V1.dat <==
 0.0000   0.0000	-5.643394e+00  1.267497e-03
 1.0000   0.9599	-2.669619e+00  1.299543e-03
 1.4142   1.4333	-1.855759e+00  1.265728e-03
 1.7321   1.7865	-1.476936e+00  1.349890e-03
 2.0000   1.9401	-1.327077e+00  1.266623e-03
 2.2361   2.2247	-1.121864e+00  1.255054e-03
 2.4495   2.4648	-9.778847e-01  1.445974e-03
 2.8284   2.8267	-7.914323e-01  1.376433e-03
 3.0000   2.9948	-7.201646e-01  1.327892e-03
 3.1623   3.1502	-6.580859e-01  1.325133e-03
 3.3166   3.3138	-6.009433e-01  1.543426e-03
 3.4641   3.4758	-5.499475e-01  1.563304e-03
 3.6056   3.6019	-5.102135e-01  1.411061e-03
 3.7417   3.7434	-4.709337e-01  1.495668e-03
 4.0000   3.9905	-4.079760e-01  1.263888e-03
 4.1231   4.1189	-3.806463e-01  1.448563e-03
 4.2426   4.2380	-3.550977e-01  1.582487e-03
 4.3589   4.3585	-3.326013e-01  1.666845e-03
 4.4721   4.4664	-3.128751e-01  1.454987e-03
 4.5826   4.5786	-2.929916e-01  1.621660e-03
 4.6904   4.6914	-2.750969e-01  1.659261e-03
 4.8990   4.8963	-2.439211e-01  2.008659e-03
 5.0000   4.9934	-2.306994e-01  1.579620e-03
 5.0990   5.0990	-2.179421e-01  1.546438e-03
 5.1962   5.1962	-2.067151e-01  1.830312e-03
 5.3852   5.3852	-1.853226e-01  1.596950e-03
 5.4772   5.4772	-1.755014e-01  1.660527e-03
 5.6569   5.6569	-1.573594e-01  1.857151e-03
 5.7446   5.7446	-1.500521e-01  1.697438e-03
 5.8310   5.8310	-1.437346e-01  1.712446e-03
 5.9161   5.9161	-1.363602e-01  1.823894e-03
 6.0000   6.0000	-1.295690e-01  1.449865e-03
 6.0828   6.0828	-1.232983e-01  1.626423e-03
 6.1644   6.1644	-1.178555e-01  1.730340e-03
 6.3246   6.3246	-1.075351e-01  1.828506e-03
 6.4031   6.4031	-1.023405e-01  1.515996e-03
 6.4807   6.4807	-9.836773e-02  1.681181e-03
 6.5574   6.5574	-9.311336e-02  1.881792e-03
 6.6332   6.6332	-9.035199e-02  1.900407e-03
 6.7082   6.7082	-8.537642e-02  1.766360e-03
 6.7823   6.7823	-8.317680e-02  1.971865e-03
 6.9282   6.9282	-7.489753e-02  2.475235e-03
 7.0000   7.0000	-7.219488e-02  1.704000e-03



==> ancillary/data/l328f21b7596m00101m0202/l328f21b7596m00101m0202_V1hyp00.dat <==
 0.0000   0.0000	-5.643394e+00  1.267497e-03
 1.0000   0.9599	-2.568731e+00  1.301766e-03
 1.4142   1.4333	-1.534932e+00  1.211956e-03
 1.7321   1.7865	-6.810117e-01  2.921941e-02
 2.0000   1.9401	-1.045547e+00  1.336846e-03
 2.2361   2.2247	 5.620287e-01  2.552657e-01
 2.8284   2.8267	-1.463216e-01  1.399312e-03
 3.0000   2.9948	-3.976967e-01  1.636157e-03
 3.4641   3.4758	 5.606542e-01  4.552559e-03
 4.0000   3.9905	-1.441848e-01  1.574768e-03
 4.2426   4.2380	 4.379090e-01  1.706715e-03
 4.4721   4.4664	 1.653760e+00  2.503947e-01
 5.0000   4.9934	-5.229176e-02  2.060019e-03
 5.1962   5.1962	 1.095278e+00  2.890021e-02
 5.6569   5.6569	 7.447081e-01  1.925795e-03
 6.0000   6.0000	-1.901859e-02  1.669538e-03
 6.7082   6.7082	 2.099701e+00  2.508618e-01
 6.9282   6.9282	 1.491426e+00  4.251249e-02
 7.0000   7.0000	-7.445038e-03  1.719146e-03
 


==> ancillary/data/l328f21b7596m00101m0202/l328f21b7596m00101m0202_V1hyp02.dat <==
 0.0000   0.0000	-5.643394e+00  1.267497e-03
 1.0000   0.9599	-2.686172e+00  1.292197e-03
 1.4142   1.4333	-1.865454e+00  1.221218e-03
 1.7321   1.7865	-1.241404e+00  3.158399e-02
 2.0000   1.9401	-1.342647e+00  1.278942e-03
 2.2361   2.2247	-4.081218e-01  1.243601e-01
 2.8284   2.8267	-7.835378e-01  1.325991e-03
 3.0000   2.9948	-7.273756e-01  1.385906e-03
 3.4641   3.4758	-3.415744e-01  2.206503e-02
 4.0000   3.9905	-3.986976e-01  1.231170e-03
 4.2426   4.2380	-3.242086e-01  1.497364e-03
 4.4721   4.4664	 7.401463e-02  4.701818e-02
 5.0000   4.9934	-2.175972e-01  1.563485e-03
 5.1962   5.1962	-3.643800e-02  1.153688e-02
 5.6569   5.6569	-1.146810e-01  1.861951e-03
 6.0000   6.0000	-1.171713e-01  1.494669e-03
 6.7082   6.7082	 2.000466e-01  2.577455e-02
 6.9282   6.9282	 7.993590e-02  5.925985e-03
 7.0000   7.0000	-6.305960e-02  1.701015e-03
 


==> ancillary/data/l4812f21b6880m00206m0412/l4812f21b6880m00206m0412_Va.dat <==
     0   0.0000	-1.130928e+01  1.794373e-02
 10000   0.9599	-5.787040e+00  1.865744e-02
 10100   1.4334	-4.102517e+00  3.070915e-02
 10101   1.7866	-3.407488e+00  9.954211e-02
 20000   1.9402	-2.841281e+00  7.732909e-02
 20100   2.2249	-2.478415e+00  7.985643e-02
 20101   2.4651	-2.224602e+00  1.939385e-01
 20200   2.8272	-1.624660e+00  2.867809e-01
 20201   3.0123	-1.237252e+00  4.576814e-01
 20202   3.4769	-1.551105e+00  5.422784e-01
 30000   2.9788	-1.510364e+00  3.212556e-01
 30100   3.1510	-8.250957e-01  5.109057e-01
 30101   3.3148	-1.143797e+00  4.729627e-01
 30200   3.6032	-9.984921e-01  4.011320e-01
 30201   3.7450	-1.229353e+00  3.534722e-01
 30202   4.1295	-3.073437e-01  9.650641e-01
 30300   4.2422	-2.058440e-01  1.216500e+00
 30301   4.3585	-5.249699e-01  8.754050e-01
 30302   4.6914	-5.064471e-01  1.092960e+00
 30303   5.1962	 2.028606e+00  -nan
 40000   3.9926	-7.463185e-01  9.005907e-01
 40100   4.1170	-8.188162e-01  4.868333e-01
 40101   4.2389	-7.562042e-01  6.547302e-01
 40200   4.4664	-1.074553e+00  3.796421e-01
 40201   4.5786	-3.029343e-01  9.348362e-01
 40202   4.8963	-9.386002e-01  5.639723e-01
 40300   4.9934	-2.596438e-01  7.881258e-01
 40301   5.0990	-nan  -nan
 40302   5.3852	-8.250896e-01  4.394347e-01
 40303   5.8310	-1.474475e-01  1.450874e+00
 40400   5.6569	-1.456878e+00  3.101469e-01
 40401   5.7446	-6.153589e-01  9.973050e-01
 40402   6.0000	-1.342920e+00  4.145515e-01
 40403   6.4031	 3.306999e+00  -nan
 40404   6.9282	-nan  -nan
 50000   4.9934	 5.007412e-01  -nan
 50100   5.0990	-5.260952e-01  6.759597e-01
 50101   5.1962	-1.012289e+00  5.061955e-01
 50200   5.3852	-nan  -nan
 50201   5.4772	-5.136551e-01  6.790891e-01
 50202   5.7446	-2.630667e-01  1.364177e+00
 50300   5.8310	-nan  -nan
 50301   5.9161	-5.507683e-01  6.894927e-01
 50302   6.1644	 1.249818e-01  1.246237e+00
 50303   6.5574	 2.064858e-02  1.846322e+00
 50400   6.4031	-5.093807e-01  6.540393e-01
 50401   6.4807	-7.074987e-01  4.722709e-01
 50402   6.7082	-2.359471e-02  1.274729e+00
 50403   7.0711	-6.437121e-01  4.903816e-01
 50404   7.5498	 1.510659e+00  -nan
 50500   7.0711	 6.265188e-01  -nan
 50501   7.1414	-5.864240e-01  9.044893e-01
 50502   7.3485	 6.287348e-01  3.857888e+00
 50503   7.6811	-1.132182e+00  4.743732e-01
 50504   8.1240	-6.076787e-01  9.347559e-01
 50505   8.6603	-4.592697e-01  1.679810e+00
 60000   6.0000	-7.043405e-02  1.921697e+00



==> ancillary/data/l4812f21b7030m00178m0356/l4812f21b7030m00178m0356_V1.dat <==
     0   0.0000	-1.206307e+01  9.519652e-03
 10000   0.9599	-6.806785e+00  9.621562e-03
 10100   1.4334	-5.230809e+00  9.523075e-03
 10101   1.7866	-4.454257e+00  1.245071e-02
 20000   1.9402	-4.113084e+00  1.027264e-02
 20100   2.2249	-3.679964e+00  1.294819e-02
 20101   2.4651	-3.355120e+00  1.831351e-02
 20200   2.8272	-2.844590e+00  2.159795e-02
 20201   3.0123	-2.669427e+00  3.371734e-02
 20202   3.4769	-2.292110e+00  5.974413e-02
 30000   2.9788	-2.735747e+00  2.927451e-02
 30100   3.1510	-2.532337e+00  1.939850e-02
 30101   3.3148	-2.355324e+00  3.705922e-02
 30200   3.6032	-2.062994e+00  3.968875e-02
 30201   3.7450	-1.879824e+00  4.802966e-02
 30202   4.1295	-1.791769e+00  5.768954e-02
 30300   4.2422	-1.584360e+00  6.776645e-02
 30301   4.3585	-1.442248e+00  8.744248e-02
 30302   4.6914	-1.125420e+00  1.046344e-01
 30303   5.1962	-7.712884e-01  2.940095e-01
 40000   3.9926	-1.782357e+00  6.245989e-02
 40100   4.1170	-1.658251e+00  5.126621e-02
 40101   4.2389	-1.721601e+00  7.053589e-02
 40200   4.4664	-1.492732e+00  6.070752e-02
 40201   4.5786	-1.351932e+00  7.350597e-02
 40202   4.8963	-1.219545e+00  1.171172e-01
 40300   4.9934	-1.079041e+00  9.689037e-02
 40301   5.0990	-9.233774e-01  1.050883e-01
 40302   5.3852	-9.239814e-01  1.171442e-01
 40303   5.8310	-3.245774e-01  2.980657e-01
 40400   5.6569	-9.541806e-01  1.244372e-01
 40401   5.7446	-6.397108e-01  1.433887e-01
 40402   6.0000	-7.440564e-01  2.477543e-01
 40403   6.4031	-7.077472e-01  1.722573e-01
 40404   6.9282	-6.147091e-01  3.725709e-01
 50000   4.9934	-8.372039e-01  1.317004e-01
 50100   5.0990	-1.058718e+00  1.226758e-01
 50101   5.1962	-9.217241e-01  1.573929e-01
 50200   5.3852	-7.711085e-01  1.255752e-01
 50201   5.4772	-8.899907e-01  1.105933e-01
 50202   5.7446	-6.556782e-01  1.699477e-01
 50300   5.8310	-7.688223e-01  1.151937e-01
 50301   5.9161	-8.729475e-01  1.264185e-01
 50302   6.1644	-3.285704e-01  1.931592e-01
 50303   6.5574	-5.086915e-01  2.831178e-01
 50400   6.4031	-4.962286e-01  1.558494e-01
 50401   6.4807	-5.433142e-01  1.383104e-01
 50402   6.7082	-3.917551e-01  1.755815e-01
 50403   7.0711	-4.105941e-01  1.513161e-01
 50404   7.5498	 1.357110e-02  4.145305e-01
 50500   7.0711	-4.637686e-01  2.044899e-01
 50501   7.1414	-4.168456e-01  2.873291e-01
 50502   7.3485	 2.247665e-01  3.590876e-01
 50503   7.6811	-1.553216e-01  2.789722e-01
 50504   8.1240	 3.119233e-01  5.373135e-01
 50505   8.6603	 1.047650e-01  6.724198e-01
 60000   6.0000	-5.624324e-01  2.819577e-01



==> ancillary/data/l4812f21b7030m00178m0356/l4812f21b7030m00178m0356_V1hyp00.dat <==
 0.0000   0.0000	-1.206273e+01  9.714279e-03
 1.0000   0.9599	-6.705688e+00  9.774810e-03
 1.4142   1.4333	-4.869681e+00  9.566044e-03
 1.7321   1.7865	-3.752204e+00  1.078004e-02
 2.0000   1.9401	-3.701562e+00  1.466961e-02
 2.2361   2.2247	-2.794408e+00  1.832278e-02
 2.8284   2.8267	-1.978109e+00  3.427379e-02
 3.0000   2.9948	-1.954771e+00  4.937858e-02
 3.4641   3.4758	-9.541152e-01  1.063400e-01
 4.0000   3.9905	-9.428538e-01  1.520382e-01
 4.2426   4.2380	-7.495467e-01  1.045799e-01
 4.4721   4.4664	-5.717270e-01  1.242053e-01
 5.0000   4.9934	-1.664081e-01  3.476673e-01
 5.1962   5.1962	-1.468058e-01  2.363750e-01
 5.6569   5.6569	-4.472759e-01  1.953587e-01
 6.0000   6.0000	-1.788911e-01  3.466218e-01
 


==> ancillary/data/l4812f21b7030m00178m0356/l4812f21b7030m00178m0356_V1hyp02.dat <==
 0.0000   0.0000	-1.206273e+01  9.714279e-03
 1.0000   0.9599	-6.834883e+00  9.729750e-03
 1.4142   1.4333	-5.254352e+00  9.720594e-03
 1.7321   1.7865	-4.391356e+00  9.700813e-03
 2.0000   1.9401	-4.144136e+00  1.286241e-02
 2.2361   2.2247	-3.437472e+00  1.404917e-02
 2.8284   2.8267	-2.826041e+00  1.929813e-02
 3.0000   2.9948	-2.686563e+00  3.355723e-02
 3.4641   3.4758	-1.991759e+00  5.300399e-02
 4.0000   3.9905	-1.705090e+00  8.445412e-02
 4.2426   4.2380	-1.568825e+00  5.441144e-02
 4.4721   4.4664	-1.153904e+00  7.216431e-02
 5.0000   4.9934	-7.255994e-01  2.338268e-01
 5.1962   5.1962	-6.763143e-01  1.758056e-01
 5.6569   5.6569	-7.588950e-01  1.392986e-01
 6.0000   6.0000	-7.300866e-01  2.118587e-01
 


==> ancillary/data/l4812f21b8000m002598m01299/l4812f21b8000m002598m01299_V1.dat <==
     0   0.0000	-7.900004e+00  2.714699e-03
 10000   0.9599	-3.836855e+00  2.671063e-03
 10100   1.4334	-2.767132e+00  2.827224e-03
 10101   1.7866	-2.276205e+00  2.918835e-03
 20000   1.9402	-2.083963e+00  3.072605e-03
 20100   2.2249	-1.820314e+00  2.663935e-03
 20101   2.4651	-1.633188e+00  3.202803e-03
 20200   2.8272	-1.391294e+00  3.503217e-03
 20201   3.0123	-1.285593e+00  3.352616e-03
 20202   3.4769	-1.063681e+00  4.799790e-03
 30000   2.9788	-1.304470e+00  2.693975e-03
 30100   3.1510	-1.207564e+00  3.158970e-03
 30101   3.3148	-1.133233e+00  3.235007e-03
 30200   3.6032	-1.003604e+00  3.580034e-03
 30201   3.7450	-9.484584e-01  3.622526e-03
 30202   4.1295	-8.114227e-01  3.917569e-03
 30300   4.2422	-7.801741e-01  4.228902e-03
 30301   4.3585	-7.435216e-01  4.450903e-03
 30302   4.6914	-6.449058e-01  4.788707e-03
 30303   5.1962	-5.330577e-01  6.188812e-03
 40000   3.9926	-8.580035e-01  3.636112e-03
 40100   4.1170	-8.190088e-01  3.198575e-03
 40101   4.2389	-7.797717e-01  3.761370e-03
 40200   4.4664	-7.088274e-01  3.673133e-03
 40201   4.5786	-6.739388e-01  3.002525e-03
 40202   4.8963	-5.913504e-01  5.207092e-03
 40300   4.9934	-5.731931e-01  3.364669e-03
 40301   5.0990	-5.542229e-01  3.204513e-03
 40302   5.3852	-4.943489e-01  4.227291e-03
 40303   5.8310	-4.092978e-01  6.516373e-03
 40400   5.6569	-4.368268e-01  3.940664e-03
 40401   5.7446	-4.319884e-01  4.285548e-03
 40402   6.0000	-3.859524e-01  6.129587e-03
 40403   6.4031	-3.265547e-01  4.432996e-03
 40404   6.9282	-2.576870e-01  8.306796e-03
 50000   4.9934	-5.703819e-01  4.888254e-03
 50100   5.0990	-5.449621e-01  3.326885e-03
 50101   5.1962	-5.300664e-01  3.744868e-03
 50200   5.3852	-4.915920e-01  3.380749e-03
 50201   5.4772	-4.713753e-01  3.516216e-03
 50202   5.7446	-4.240761e-01  4.754984e-03
 50300   5.8310	-4.081584e-01  4.232474e-03
 50301   5.9161	-3.951120e-01  3.743198e-03
 50302   6.1644	-3.568982e-01  4.718750e-03
 50303   6.5574	-3.024370e-01  4.095340e-03
 50400   6.4031	-3.218902e-01  4.249836e-03
 50401   6.4807	-3.164839e-01  4.451570e-03
 50402   6.7082	-2.911828e-01  4.718621e-03
 50403   7.0711	-2.476362e-01  4.410216e-03
 50404   7.5498	-2.012525e-01  6.626138e-03
 50500   7.0711	-2.437181e-01  4.447797e-03
 50501   7.1414	-2.414415e-01  5.367728e-03
 50502   7.3485	-2.275415e-01  6.325146e-03
 50503   7.6811	-1.989798e-01  5.503222e-03
 50504   8.1240	-1.600154e-01  6.240210e-03
 50505   8.6603	-1.242646e-01  8.796851e-03
 60000   6.0000	-3.830896e-01  6.288727e-03
 60100   6.0828	-3.685443e-01  3.736445e-03
 60101   6.1644	-3.550765e-01  5.919459e-03
 60200   6.3246	-3.362003e-01  4.830067e-03
 60201   6.4031	-3.256675e-01  3.734275e-03
 60202   6.6332	-2.978660e-01  5.318230e-03
 60300   6.7082	-2.906536e-01  4.706068e-03
 60301   6.7823	-2.810364e-01  4.792136e-03
 60302   7.0000	-2.531067e-01  4.849727e-03
 60303   7.3485	-2.245139e-01  6.498720e-03
 60400   7.2111	-2.358804e-01  4.497467e-03
 60401   7.2801	-2.246181e-01  5.701333e-03
 60402   7.4833	-2.094185e-01  5.368312e-03
 60403   7.8102	-1.846653e-01  3.757209e-03
 60404   8.2462	-1.490384e-01  6.140827e-03
 60500   7.8102	-1.842741e-01  5.472685e-03
 60501   7.8740	-1.774545e-01  5.739047e-03
 60502   8.0623	-1.677834e-01  4.519728e-03
 60503   8.3666	-1.492586e-01  5.223027e-03
 60504   8.7750	-1.252394e-01  4.714611e-03
 60505   9.2736	-1.049139e-01  7.758472e-03
 60600   8.4853	-1.309355e-01  6.176988e-03
 60601   8.5440	-1.403894e-01  5.239314e-03
 60602   8.7178	-1.341697e-01  5.916868e-03
 60603   9.0000	-1.200009e-01  5.939204e-03
 60604   9.3808	-9.899813e-02  6.713573e-03
 60605   9.8489	-7.510701e-02  6.780680e-03
 60606   10.3923	-5.646865e-02  1.033043e-02
 70000   7.0000	-2.469548e-01  6.192706e-03
 70100   7.0711	-2.481531e-01  4.976444e-03
 70101   7.1414	-2.384083e-01  5.166333e-03
 70200   7.2801	-2.275739e-01  4.962772e-03
 70201   7.3485	-2.234061e-01  4.812005e-03
 70202   7.5498	-2.151851e-01  5.946575e-03
 70300   7.6158	-2.051759e-01  5.168912e-03
 70301   7.6811	-2.021416e-01  5.482950e-03
 70302   7.8740	-1.737003e-01  4.873305e-03
 70303   8.1854	-1.579644e-01  6.606249e-03
 70400   8.0623	-1.639590e-01  5.566208e-03
 70401   8.1240	-1.648245e-01  5.730880e-03
 70402   8.3066	-1.433384e-01  5.149578e-03
 70403   8.6023	-1.299498e-01  5.751802e-03
 70404   9.0000	-1.034008e-01  5.827746e-03
 70500   8.6023	-1.343314e-01  4.700087e-03
 70501   8.6603	-1.327827e-01  5.589620e-03
 70502   8.8318	-1.140519e-01  5.185057e-03
 70503   9.1104	-1.072839e-01  4.417275e-03
 70504   9.4868	-8.794244e-02  5.207025e-03
 70505   9.9499	-7.865602e-02  4.201618e-03
 70600   9.2195	-1.031533e-01  5.886741e-03
 70601   9.2736	-1.009988e-01  5.361837e-03
 70602   9.4340	-9.913760e-02  5.682559e-03
 70603   9.6954	-8.671116e-02  5.906213e-03
 70604   10.0499	-7.030291e-02  5.503498e-03
 70605   10.4881	-5.581360e-02  5.449026e-03
 70606   11.0000	-4.885543e-02  7.109063e-03
 70700   9.8995	-7.535487e-02  7.478170e-03
 70701   9.9499	-8.049206e-02  5.730876e-03
 70702   10.0995	-6.649619e-02  7.508832e-03
 70703   10.3441	-6.865566e-02  6.758082e-03
 70704   10.6771	-6.042034e-02  7.266423e-03
 70705   11.0905	-4.998895e-02  6.835880e-03
 70706   11.5758	-2.470228e-02  6.375259e-03
 70707   12.1244	-2.952210e-02  1.100015e-02
 80000   8.0000	-1.640419e-01  6.459573e-03
 



==> ancillary/data/l4812f21b8000m002598m01299/l4812f21b8000m002598m01299_V1hyp00.dat <==
 0.0000   0.0000	-7.901821e+00  3.045137e-03
 1.0000   0.9599	-3.724331e+00  3.000697e-03
 1.4142   1.4333	-2.448513e+00  3.072980e-03
 1.7321   1.7865	-1.695900e+00  3.145370e-03
 2.0000   1.9401	-1.724937e+00  2.962001e-03
 2.2361   2.2247	-1.115622e+00  3.092519e-03
 2.8284   2.8267	-8.080039e-01  4.020077e-03
 3.0000   2.9948	-7.978212e-01  4.319786e-03
 3.4641   3.4758	-3.501504e-01  4.889443e-03
 4.0000   3.9905	-3.478166e-01  7.510101e-03
 4.2426   4.2380	-2.454127e-01  5.546495e-03
 4.4721   4.4664	-1.636724e-01  4.935892e-03
 5.0000   4.9934	-1.533094e-01  7.217227e-03
 5.1962   5.1962	-5.065535e-02  5.158154e-03
 5.6569   5.6569	-7.488910e-02  6.079210e-03
 6.0000   6.0000	-6.529573e-02  8.404641e-03
 6.7082   6.7082	-3.494110e-02  5.450512e-03
 6.9282   6.9282	 1.608705e-02  7.080034e-03
 7.0000   7.0000	-2.821926e-02  8.087652e-03
 7.0711   7.0711	-2.754304e-02  5.822200e-03
 8.0000   8.0000	-1.558924e-02  6.907001e-03
 



==> ancillary/data/l4812f21b8000m002598m01299/l4812f21b8000m002598m01299_V1hyp05.dat <==
 0.0000   0.0000	-7.901821e+00  3.045137e-03
 1.0000   0.9599	-3.851667e+00  3.000172e-03
 1.4142   1.4333	-2.785259e+00  3.064118e-03
 1.7321   1.7865	-2.220213e+00  3.182526e-03
 2.0000   1.9401	-2.108838e+00  2.885936e-03
 2.2361   2.2247	-1.625610e+00  2.939299e-03
 2.8284   2.8267	-1.411312e+00  3.612065e-03
 3.0000   2.9948	-1.331307e+00  3.315596e-03
 3.4641   3.4758	-1.006934e+00  3.520888e-03
 4.0000   3.9905	-8.745996e-01  4.879708e-03
 4.2426   4.2380	-7.912689e-01  3.611297e-03
 4.4721   4.4664	-5.921931e-01  4.184327e-03
 5.0000   4.9934	-5.817305e-01  6.061888e-03
 5.1962   5.1962	-4.826642e-01  4.487156e-03
 5.6569   5.6569	-4.436653e-01  5.346904e-03
 6.0000   6.0000	-3.940066e-01  6.849276e-03
 6.7082   6.7082	-2.312931e-01  4.563747e-03
 6.9282   6.9282	-2.117431e-01  7.138877e-03
 7.0000   7.0000	-2.564846e-01  7.031624e-03
 7.0711   7.0711	-2.546797e-01  4.683210e-03
 8.0000   8.0000	-1.676222e-01  7.170096e-03
 


==> ancillary/data/l4812f21b8400m001774m00887/l4812f21b8400m001774m00887_Va.dat <==
     0   0.0000	-4.869480e+00  1.919986e-03
 10000   0.9599	-1.292798e+00  1.975233e-03
 10100   1.4334	-6.136651e-01  1.996134e-03
 10101   1.7866	-3.877754e-01  2.447327e-03
 20000   1.9402	-3.187003e-01  2.463055e-03
 20100   2.2249	-2.347402e-01  1.946658e-03
 20101   2.4651	-1.838600e-01  2.501609e-03
 20200   2.8272	-1.313298e-01  2.398582e-03
 20201   3.0123	-1.142623e-01  2.090926e-03
 20202   3.4769	-8.017765e-02  3.626660e-03
 30000   2.9788	-1.165626e-01  2.446441e-03
 30100   3.1510	-1.010011e-01  2.510282e-03
 30101   3.3148	-8.891240e-02  2.736296e-03
 30200   3.6032	-6.790312e-02  2.383372e-03
 30201   3.7450	-6.461608e-02  2.688879e-03
 30202   4.1295	-4.608069e-02  2.552383e-03
 30300   4.2422	-4.598278e-02  3.031138e-03
 30301   4.3585	-3.856694e-02  1.899244e-03
 30302   4.6914	-3.250390e-02  2.938977e-03
 30303   5.1962	-2.339347e-02  3.732650e-03
 40000   3.9926	-5.277520e-02  2.900308e-03
 40100   4.1170	-4.744076e-02  2.263030e-03
 40101   4.2389	-4.617431e-02  2.190188e-03
 40200   4.4664	-3.721769e-02  2.333085e-03
 40201   4.5786	-3.603907e-02  2.541422e-03
 40202   4.8963	-2.790608e-02  3.036016e-03
 40300   4.9934	-2.940978e-02  2.360971e-03
 40301   5.0990	-2.665665e-02  2.445035e-03
 40302   5.3852	-2.185840e-02  2.176207e-03
 40303   5.8310	-1.335970e-02  2.423443e-03
 40400   5.6569	-2.053599e-02  2.843855e-03
 40401   5.7446	-1.391262e-02  2.773745e-03
 40402   6.0000	-1.356274e-02  2.531350e-03
 40403   6.4031	-9.411529e-03  2.877071e-03
 40404   6.9282	-2.438978e-03  3.510719e-03
 50000   4.9934	-2.448533e-02  2.520066e-03
 50100   5.0990	-2.673144e-02  1.881489e-03
 50101   5.1962	-2.573968e-02  2.679616e-03
 50200   5.3852	-2.088360e-02  2.221526e-03
 50201   5.4772	-1.941920e-02  2.309474e-03
 50202   5.7446	-1.562551e-02  2.391673e-03
 50300   5.8310	-1.397745e-02  1.939368e-03
 50301   5.9161	-1.351745e-02  2.090579e-03
 50302   6.1644	-1.183629e-02  2.095413e-03
 50303   6.5574	-9.451061e-03  2.588084e-03
 50400   6.4031	-1.161561e-02  2.548487e-03
 50401   6.4807	-8.349715e-03  2.073107e-03
 50402   6.7082	-8.742363e-03  1.990041e-03
 50403   7.0711	-6.407775e-03  2.268472e-03
 50404   7.5498	-7.321110e-03  2.254794e-03
 50500   7.0711	-7.681118e-03  2.677599e-03
 50501   7.1414	-5.711012e-03  2.421970e-03
 50502   7.3485	-6.889041e-03  2.561357e-03
 50503   7.6811	-4.314612e-03  2.341204e-03
 50504   8.1240	-5.269745e-03  2.176225e-03
 50505   8.6603	 1.199824e-03  3.308112e-03
 60000   6.0000	-1.536105e-02  2.961880e-03



==> ancillary/data/l4848f21b6880m00206m0412/l4848f21b6880m00206m0412_effpotV1t12.dat <==

1 7       0   0.0000	-0.000000e+00  0.000000e+00
1 7   10000   0.9599	 4.606998e-01  6.321195e-05
1 7   10100   1.4334	 6.020105e-01  1.192296e-04
1 7   10101   1.7866	 6.721738e-01  4.027262e-04
1 7   20000   1.9402	 7.017263e-01  3.271421e-04
1 7   20100   2.2249	 7.430284e-01  2.926375e-04
1 7   20101   2.4651	 7.736270e-01  5.040995e-04
1 7   20200   2.8272	 8.159984e-01  5.882488e-04
1 7   20201   3.0123	 8.348811e-01  8.172326e-04
1 7   20202   3.4769	 8.758849e-01  2.080329e-03
1 7   30000   2.9788	 8.315504e-01  7.986580e-04
1 7   30100   3.1510	 8.496789e-01  7.277250e-04
1 7   30101   3.3148	 8.627758e-01  1.127338e-03
1 7   30200   3.6032	 8.892177e-01  1.008385e-03
1 7   30201   3.7450	 9.019244e-01  9.396141e-04
1 7   30202   4.1295	 9.322476e-01  2.447315e-03
1 7   30300   4.2422	 9.392167e-01  2.022057e-03
1 7   30301   4.3585	 9.504869e-01  2.959459e-03
1 7   30302   4.6914	 9.669569e-01  2.835678e-03
1 7   30303   5.1962	 1.006607e+00  7.184414e-03
1 7   40000   3.9926	 9.244085e-01  1.793395e-03
1 7   40100   4.1170	 9.297954e-01  1.451291e-03
1 7   40101   4.2389	 9.378774e-01  1.587469e-03
1 7   40200   4.4664	 9.566223e-01  1.600563e-03
1 7   40201   4.5786	 9.639380e-01  2.634735e-03
1 7   40202   4.8963	 9.827200e-01  3.135349e-03
1 7   40300   4.9934	 9.932925e-01  3.529823e-03
1 7   40301   5.0990	 9.967712e-01  2.591962e-03
1 7   40302   5.3852	 1.020208e+00  4.433176e-03
1 7   40303   5.8310	 1.035381e+00  5.212451e-03
1 7   40400   5.6569	 1.038649e+00  6.275560e-03
1 7   40401   5.7446	 1.041113e+00  4.401637e-03
1 7   40402   6.0000	 1.048159e+00  6.998058e-03
1 7   40403   6.4031	 1.081779e+00  1.028049e-02
1 7   40404   6.9282	 1.124276e+00  2.753735e-02
1 7   50000   4.9934	 9.920083e-01  3.638133e-03
1 7   50100   5.0990	 9.984384e-01  2.385913e-03
1 7   50101   5.1962	 1.006006e+00  3.929860e-03
1 7   50200   5.3852	 1.017327e+00  3.785782e-03
1 7   50201   5.4772	 1.028152e+00  3.187778e-03
1 7   50202   5.7446	 1.037381e+00  6.128793e-03
1 7   50300   5.8310	 1.046780e+00  4.096942e-03
1 7   50301   5.9161	 1.044363e+00  4.759079e-03
1 7   50302   6.1644	 1.066993e+00  4.750607e-03
1 7   50303   6.5574	 1.088108e+00  6.952521e-03
1 7   50400   6.4031	 1.075794e+00  6.414710e-03
1 7   50401   6.4807	 1.083845e+00  6.537140e-03
1 7   50402   6.7082	 1.097062e+00  8.737026e-03
1 7   50403   7.0711	 1.101909e+00  8.729816e-03
1 7   50404   7.5498	 1.140222e+00  2.079338e-02
1 7   50500   7.0711	 1.109614e+00  1.686574e-02
1 7   50501   7.1414	 1.098687e+00  1.269665e-02
1 7   50502   7.3485	 1.117402e+00  1.820542e-02
1 7   50503   7.6811	 1.157143e+00  2.612609e-02
1 7   50504   8.1240	 1.222029e+00  2.406067e-02
1 7   50505   8.6603	 1.210833e+00  7.339328e-02
1 7   60000   6.0000	 1.041098e+00  5.753076e-03



==> ancillary/data/l6464f21b8400m001774m00887/l6464f21b8400m001774m00887_effpotV1t12.dat <==

1 7       0   0.0000	-0.000000e+00  0.000000e+00
1 7   10000   0.9599	 3.131244e-01  8.044509e-06
1 7   10100   1.4334	 3.929053e-01  1.426878e-05
1 7   10101   1.7866	 4.287465e-01  3.084853e-05
1 7   20000   1.9402	 4.422886e-01  2.157236e-05
1 7   20100   2.2249	 4.612756e-01  2.044136e-05
1 7   20101   2.4651	 4.745968e-01  3.574719e-05
1 7   20200   2.8272	 4.917966e-01  3.305963e-05
1 7   20201   3.0123	 4.991075e-01  3.667991e-05
1 7   20202   3.4769	 5.151181e-01  7.515697e-05
1 7   30000   2.9788	 4.979966e-01  3.713819e-05
1 7   30100   3.1510	 5.044263e-01  3.167733e-05
1 7   30101   3.3148	 5.100116e-01  4.104219e-05
1 7   30200   3.6032	 5.190175e-01  4.755978e-05
1 7   30201   3.7450	 5.230164e-01  5.076393e-05
1 7   30202   4.1295	 5.328967e-01  7.255684e-05
1 7   30300   4.2422	 5.355539e-01  6.173391e-05
1 7   30301   4.3585	 5.382749e-01  6.837318e-05
1 7   30302   4.6914	 5.452345e-01  8.273684e-05
1 7   30303   5.1962	 5.547243e-01  1.073705e-04
1 7   40000   3.9926	 5.296414e-01  5.482365e-05
1 7   40100   4.1170	 5.327351e-01  6.056678e-05
1 7   40101   4.2389	 5.355399e-01  5.843046e-05
1 7   40200   4.4664	 5.406968e-01  6.460038e-05
1 7   40201   4.5786	 5.430422e-01  6.936067e-05
1 7   40202   4.8963	 5.491237e-01  7.631387e-05
1 7   40300   4.9934	 5.511397e-01  6.583682e-05
1 7   40301   5.0990	 5.529371e-01  7.501724e-05
1 7   40302   5.3852	 5.578132e-01  8.585883e-05
1 7   40303   5.8310	 5.648624e-01  9.830004e-05
1 7   40400   5.6569	 5.622526e-01  9.162959e-05
1 7   40401   5.7446	 5.635422e-01  9.075368e-05
1 7   40402   6.0000	 5.673386e-01  1.268480e-04
1 7   40403   6.4031	 5.728944e-01  1.150009e-04
1 7   40404   6.9282	 5.795998e-01  1.701832e-04
1 7   50000   4.9934	 5.511770e-01  7.041686e-05
1 7   50100   5.0990	 5.529399e-01  6.460942e-05
1 7   50101   5.1962	 5.547036e-01  6.694386e-05
1 7   50200   5.3852	 5.578290e-01  9.009603e-05
1 7   50201   5.4772	 5.593246e-01  8.420499e-05
1 7   50202   5.7446	 5.634808e-01  9.096604e-05
1 7   50300   5.8310	 5.648491e-01  9.445865e-05
1 7   50301   5.9161	 5.661479e-01  9.293080e-05
1 7   50302   6.1644	 5.696541e-01  9.732512e-05
1 7   50303   6.5574	 5.749696e-01  1.209922e-04
1 7   50400   6.4031	 5.729517e-01  1.119104e-04
1 7   50401   6.4807	 5.739557e-01  1.217287e-04
1 7   50402   6.7082	 5.769491e-01  1.294774e-04
1 7   50403   7.0711	 5.812012e-01  1.340894e-04
1 7   50404   7.5498	 5.866324e-01  1.649856e-04
1 7   50500   7.0711	 5.813333e-01  1.580900e-04
1 7   50501   7.1414	 5.821203e-01  1.536337e-04
1 7   50502   7.3485	 5.844648e-01  1.464122e-04
1 7   50503   7.6811	 5.880297e-01  1.712606e-04
1 7   50504   8.1240	 5.927470e-01  2.011321e-04
1 7   50505   8.6603	 5.978098e-01  2.803098e-04
1 7   60000   6.0000	 5.673741e-01  1.025073e-04



==> ancillary/data/mycorr.dat <==
0.1	11.765186363528663
0.11	11.340663436154506
0.12	10.95918435067736
0.13	10.613488329831453
0.14	10.29797103470932
0.15	10.0082201783608
0.16	9.74070268862044
0.17	9.492547724189137
0.18	9.261392518725703
0.19	9.045270382882235
0.2	8.842527810885544
0.21	8.65176208294591
0.22	8.471773585687792
0.23	8.301528884657579
0.24	8.140131773981288
0.25	7.986800327756884
0.26	7.8408485247313635
0.27	7.701671398498007
0.28	7.56873293459282
0.29	7.441556128907413
0.3	7.319714762129259
0.31	7.202826548131122
0.32	7.09054738353896
0.33	6.982566543312828
0.34	6.878602501464263
0.35	6.778399508705428
0.36	6.681724560912973
0.37	6.588364831589539
0.38	6.498125447821242
0.39	6.410827561633097
0.4	6.326306671131684
0.41	6.244411153806692
0.42	6.165000980791322
0.43	6.087946586087485
0.44	6.0131278690005345
0.45	5.94043331149682
0.46	5.8697591950497
0.47	5.801008903895794
0.48	5.734092303578126
0.49	5.66892518528174
0.5	5.605428767829817
0.51	5.5435292497674755
0.52	5.4831574089772595
0.53	5.424248236097429
0.54	5.366740608328546
0.55	5.310576991627006
0.56	5.255703170966043
0.57	5.20206800518065
0.58	5.149623203774696
0.59	5.098323123387508
0.6	5.048124581892763
0.61	4.998986688341129
0.62	4.950870687165236
0.63	4.90373981524581
0.64	4.857559170595099
0.65	4.812295591551063
0.66	4.767917545496339
0.67	4.72439502622163
0.68	4.68169945914621
0.69	4.639803613690228
0.7	4.5986815221658786
0.71	4.558308404618578
0.72	4.518660599106078
0.73	4.479715496953852
0.74	4.441451482569942
0.75	4.403847877442421
0.76	4.366884887978262
0.77	4.330543556874265
0.78	4.294805717739229
0.79	4.259653952712121
0.8	4.225071552843905
0.81	4.191042481031407
0.82	4.157551337310059
0.83	4.124583326329198
0.84	4.092124226848627
0.85	4.060160363108879
0.86	4.028678577939879
0.87	3.997666207483979
0.88	3.9671110574194475
0.89	3.9370013805796877
0.9	3.9073258558718984
0.91	3.8780735684064465
0.92	3.8492339907552053
0.93	3.820796965263419
0.94	3.7927526873454696
0.95	3.7650916897001516
0.96	3.7378048273859314
0.97	3.710883263701087
0.98	3.6843184568176315
0.99	3.6581021471217254
1.	3.632226345216591
1.01	3.6066833205471815
1.02	3.581465590608638
1.03	3.556565910703329
1.04	3.531977264213599
1.05	3.5076928533597136
1.06	3.4837060867708605
1.07	3.460010585732147
1.08	3.436600154328202
1.09	3.413468786450964
1.1	3.3906106582868487
1.11	3.3680201080110206
1.12	3.34569164960872
1.13	3.3236199529337482
1.14	3.301799841203663
1.15	3.2802262853166715
1.16	3.2588943984254577
1.17	3.2377994307543703
1.18	3.2169367646468885
1.19	3.1963019098315884
1.2	3.1758904988950722
1.21	3.155698282951257
1.22	3.1357211274969856
1.23	3.115955008444515
1.24	3.0963960083219906
1.25	3.0770403126335193
1.26	3.0578842063709493
1.27	3.038924070669893
1.28	3.0201563796029873
1.29	3.001577697103725
1.3	2.983184674014615
1.31	2.9649740452537348
1.32	2.946942627094086
1.33	2.929087314550455
1.34	2.9114050788687744
1.35	2.893892965113245
1.36	2.876548089846729
1.37	2.8593676389001663
1.38	2.8423488652269864
1.39	2.8254890868386973
1.4	2.808785684818025
1.41	2.792236101406175
1.42	2.775837838160956
1.43	2.759588454182665
1.44	2.7434855644048004
1.45	2.727526837946798
1.46	2.7117099965261513
1.47	2.6960328129273847
1.48	2.6804931095254703
1.49	2.6650887568614223
1.5	2.6498176722678766
1.51	2.6346778185426043
1.52	2.619667202667965
1.53	2.6047838745744505
1.54	2.590025925946505
1.55	2.5753914890689282
1.56	2.560878735712229
1.57	2.546485876055387
1.58	2.532211157644527
1.59	2.5180528643861093
1.6	2.5040093155732728
1.61	2.4900788649440497
1.62	2.4762598997702256
1.63	2.46255084010369
1.64	2.44895013738558
1.65	2.4354562744658885
1.66	2.422067764212686
1.67	2.408783148892248
1.68	2.3956009994187717
1.69	2.3825199146275207
1.7	2.3695385205705035
1.71	2.356655469833886
1.72	2.3438694408763334
1.73	2.3311791373875277
1.74	2.3185832876661343
1.75	2.3060806440165242
1.76	2.2936699821635793
1.77	2.281350100684943
1.78	2.269119820460106
1.79	2.2569779841357347
1.8	2.244923455606674
1.81	2.232955119512088
1.82	2.22107188086525
1.83	2.209272664103614
1.84	2.197556413336693
1.85	2.185922091427274
1.86	2.1743686796726545
1.87	2.1628951773813374
1.88	2.151500601461624
1.89	2.1401839860216976
1.9	2.128944381980827
1.91	2.117780856691319
1.92	2.1066924935708786
1.93	2.0956783917450252
1.94	2.0847376656992473
1.95	2.073869444940585
1.96	2.0630728736683395
1.97	2.0523471104535993
1.98	2.0416913279273414
1.99	2.0311047124767976
2.	2.0205864639498534
2.01	2.0101357953672174
2.02	1.9997519326421238
2.03	1.9894341143073322
2.04	1.9791815912492026
2.05	1.9689936264486287
2.06	1.9588694947286207
2.07	1.9488084825083307
2.08	1.9388098875633428
2.09	1.9288730187920127
2.1	1.918997195987703
2.11	1.909181749616724
2.12	1.899426020601814
2.13	1.8897293601109937
2.14	1.8800911293516447
2.15	1.8705106993696485
2.16	1.8609874508534534
2.17	1.8515207739429083
2.18	1.8421100680427402
2.19	1.8327547416405405
2.2	1.8234542121291266
2.21	1.8142079056331548
2.22	1.805015256839869
2.23	1.7958757088338677
2.24	1.786788712935767
2.25	1.7777537285446687
2.26	1.7687702229843114
2.27	1.7598376713688644
2.28	1.750955556392802
2.29	1.7421233682811292
2.3	1.7333406045879491
2.31	1.7246067700746464
2.32	1.7159213765761387
2.33	1.70728394287018
2.34	1.6986939945496018
2.35	1.6901510638974535
2.36	1.6816546897649292
2.37	1.6732044174520309
2.38	1.6647997985908822
2.39	1.6564403910316314
2.4	1.6481257587308713
2.41	1.6398554716425062
2.42	1.631629105611021
2.43	1.6234462422670586
2.44	1.61530646892528
2.45	1.6072093784844268
2.46	1.5991545693295346
2.47	1.591141645236242
2.48	1.5831702152771534
2.49	1.5752398937301866
2.5	1.5673502999888627

==> ancillary/gpsource/s_lo.dat <==
 	
# Curve	Curve
# Curve	Curve
# x	x
500 0.841304	0.328646
545.455 0.776723	0.314748
590.909 0.724287	0.302807
636.364 0.68079	0.292409
681.818 0.64407	0.283252
727.273 0.612613	0.275111
772.727 0.585327	0.267813
818.182 0.561406	0.261223
863.636 0.540241	0.255234
909.091 0.521363	0.249761
954.545 0.504404	0.244734
1000 0.489074	0.240096
1045.45 0.475137	0.235799
1090.91 0.462402	0.231805
1136.36 0.450713	0.228078
1181.82 0.439939	0.22459
1227.27 0.429971	0.221317
1272.73 0.420716	0.218238
1318.18 0.412097	0.215334
1363.64 0.404045	0.212589
1409.09 0.396505	0.209989
1454.55 0.389424	0.207521
1500 0.38276	0.205176
1545.45 0.376475	0.202942
1590.91 0.370535	0.200812
1636.36 0.36491	0.198777
1681.82 0.359575	0.19683
1727.27 0.354505	0.194966
1772.73 0.349681	0.193179
1818.18 0.345083	0.191462
1863.64 0.340696	0.189813
1909.09 0.336502	0.188226
1954.55 0.33249	0.186697
2000 0.328646	0.185224
2045.45 0.32496	0.183802
2090.91 0.321421	0.182429
2136.36 0.31802	0.181102
2181.82 0.314748	0.179819
2227.27 0.311598	0.178576
2272.73 0.308562	0.177373
2318.18 0.305634	0.176206
2363.64 0.302807	0.175075
2409.09 0.300076	0.173976
2454.55 0.297436	0.17291
2500 0.294882	0.171873
2545.45 0.292409	0.170865
2590.91 0.290013	0.169885
2636.36 0.287691	0.168931
2681.82 0.285438	0.168001
2727.27 0.283252	0.167096
2772.73 0.281129	0.166213
2818.18 0.279067	0.165353
2863.64 0.277062	0.164513
2909.09 0.275111	0.163694
2954.55 0.273214	0.162893
3000 0.271366	0.162112
3045.45 0.269566	0.161348
3090.91 0.267813	0.160601
3136.36 0.266104	0.159871
3181.82 0.264437	0.159157
3227.27 0.26281	0.158458
3272.73 0.261223	0.157774
3318.18 0.259673	0.157104
3363.64 0.258159	0.156448
3409.09 0.25668	0.155806
3454.55 0.255234	0.155176
3500 0.25382	0.154558
3545.45 0.252438	0.153952
3590.91 0.251085	0.153358
3636.36 0.249761	0.152775
3681.82 0.248465	0.152203
3727.27 0.247195	0.151642
3772.73 0.245952	0.151091
3818.18 0.244734	0.150549
3863.64 0.24354	0.150017
3909.09 0.242369	0.149495
3954.55 0.241222	0.148981
4000 0.240096	0.148477
4045.45 0.238992	0.14798
4090.91 0.237908	0.147492
4136.36 0.236844	0.147012
4181.82 0.235799	0.14654
4227.27 0.234774	0.146075
4272.73 0.233767	0.145618
4318.18 0.232777	0.145168
4363.64 0.231805	0.144725
4409.09 0.230849	0.144289
4454.55 0.22991	0.143859
4500 0.228986	0.143436
4545.45 0.228078	0.143019
4590.91 0.227184	0.142608
4636.36 0.226306	0.142204
4681.82 0.225441	0.141805
4727.27 0.22459	0.141411
4772.73 0.223753	0.141024
4818.18 0.222928	0.140642
4863.64 0.222117	0.140265
4909.09 0.221317	0.139893
4954.55 0.22053	0.139526
5000 0.219755	0.139164
 	


==> ancillary/gpsource/s_nnlo.dat <==
 	
# Curve	Curve
# Curve	Curve
# x	x
500 -0.372786	0.292613
545.455 -0.287022	0.280148
590.909 -0.223624	0.269421
636.364 -0.175348	0.260069
681.818 -0.137682	0.251825
727.273 -0.107694	0.244491
772.727 -0.0834056	0.237911
818.182 -0.0634436	0.231967
863.636 -0.0468281	0.226562
909.091 -0.0328445	0.221622
954.545 -0.020961	0.217083
1000 -0.010775	0.212894
1045.45 -0.00197679	0.209013
1090.91 0.00567513	0.205404
1136.36 0.0123714	0.202037
1181.82 0.0182642	0.198885
1227.27 0.0234764	0.195928
1272.73 0.028108	0.193145
1318.18 0.0322411	0.190521
1363.64 0.0359437	0.18804
1409.09 0.0392726	0.18569
1454.55 0.0422753	0.18346
1500 0.044992	0.18134
1545.45 0.047457	0.179322
1590.91 0.0496993	0.177397
1636.36 0.0517441	0.175558
1681.82 0.0536129	0.173799
1727.27 0.0553245	0.172115
1772.73 0.0568952	0.170499
1818.18 0.0583392	0.168949
1863.64 0.059669	0.167459
1909.09 0.0608955	0.166025
1954.55 0.0620286	0.164644
2000 0.0630767	0.163314
2045.45 0.0640474	0.162029
2090.91 0.0649477	0.16079
2136.36 0.0657835	0.159591
2181.82 0.0665602	0.158432
2227.27 0.0672828	0.15731
2272.73 0.0679556	0.156224
2318.18 0.0685827	0.155171
2363.64 0.0691674	0.154149
2409.09 0.0697132	0.153158
2454.55 0.0702229	0.152195
2500 0.0706993	0.151259
2545.45 0.0711446	0.15035
2590.91 0.0715613	0.149465
2636.36 0.0719512	0.148604
2681.82 0.0723162	0.147766
2727.27 0.0726581	0.146949
2772.73 0.0729783	0.146153
2818.18 0.0732784	0.145377
2863.64 0.0735597	0.144619
2909.09 0.0738233	0.14388
2954.55 0.0740704	0.143159
3000 0.074302	0.142454
3045.45 0.0745191	0.141765
3090.91 0.0747226	0.141092
3136.36 0.0749133	0.140434
3181.82 0.075092	0.13979
3227.27 0.0752593	0.13916
3272.73 0.075416	0.138543
3318.18 0.0755626	0.13794
3363.64 0.0756998	0.137348
3409.09 0.075828	0.136769
3454.55 0.0759478	0.136201
3500 0.0760597	0.135645
3545.45 0.076164	0.135099
3590.91 0.0762612	0.134564
3636.36 0.0763516	0.134039
3681.82 0.0764357	0.133524
3727.27 0.0765138	0.133018
3772.73 0.0765861	0.132521
3818.18 0.076653	0.132034
3863.64 0.0767147	0.131555
3909.09 0.0767716	0.131084
3954.55 0.0768239	0.130622
4000 0.0768717	0.130168
4045.45 0.0769154	0.129721
4090.91 0.0769551	0.129281
4136.36 0.076991	0.128849
4181.82 0.0770233	0.128424
4227.27 0.0770522	0.128006
4272.73 0.0770779	0.127595
4318.18 0.0771004	0.12719
4363.64 0.0771201	0.126791
4409.09 0.0771369	0.126398
4454.55 0.077151	0.126012
4500 0.0771626	0.125631
4545.45 0.0771718	0.125256
4590.91 0.0771786	0.124886
4636.36 0.0771833	0.124522
4681.82 0.0771858	0.124164
4727.27 0.0771864	0.12381
4772.73 0.077185	0.123461
4818.18 0.0771818	0.123117
4863.64 0.0771768	0.122778
4909.09 0.0771702	0.122444
4954.55 0.077162	0.122114
5000 0.0771522	0.121789
 	

